An in silico-based review on anisotropic hyperelastic constitutive models for soft biological tissues

We review nine invariant and dispersion-type anisotropic hyperelastic constitutive models for soft biological tissues based on their fitting performance to experimental data from three different human tissues. For this, we used a hybrid multi-objective optimization procedure. A genetic algorithm is devised to generate the initial guesses followed by a gradient-based search algorithm. The constitutive models are then fit to a set of uniaxial and biaxial tension experiments conducted on tissues with differing fiber orientations. For the in silico investigation, experiments conducted on aneurysmatic abdominal aorta, linea alba, and rectus sheath tissues are utilized. Accordingly, the models are ranked with respect to an objec tive normalized quality of fit metric. Finally, a detailed discussion is carried out on the fitting performance of each model. This work provides a valuable quantitative comparison of various anisotropic hyperelastic models, the findings of which can aid those modeling the behavior of soft tissues in selecting the best constitutive model for their particular application.

==> FIGs/bivariate-dispersion/kappaip.dat <==
0	                0.500000000000000
0.500000000000000	0.378750193709599
1	                0.276805017051733
1.50000000000000	0.201933380584355
2	                0.151112671017996
2.50000000000000	0.117501626205595
3	                0.0950073530217477
3.50000000000000	0.0794481014745817
4	                0.0682386944877248
4.50000000000000	0.0598343497550508
5	                0.0533084314779573
5.50000000000000	0.0480912831212823
6               	0.0438203478235423
6.50000000000000	0.0402559852625259
7	                0.0372338946029239
7.50000000000000	0.0346376328254365
8	                0.0323822532352807
8.50000000000000	0.0304042298090844
9	                0.0286550381301479
9.50000000000000	0.0270969326894759
10	                0.0257000870225770
10.5000000000000	0.0244406061404443
11	                0.0232991134495790
11.5000000000000	0.0222597258668810
12	                0.0213092973023789
12.5000000000000	0.0204368514618910
13	                0.0196331506263537
13.5000000000000	0.0188903636734284
14	                0.0182018075817924
14.5000000000000	0.0175617440580795
15	                0.0169652180067459
15.5000000000000	0.0164079281086945
16	                0.0158861222859201
16.5000000000000	0.0153965126326214
17	                0.0149362057040300
17.5000000000000	0.0145026450180429
18	                0.0140935633409918
18.5000000000000	0.0137069428663695
19	                0.0133409818024214
19.5000000000000	0.0129940661954470
20	                0.0126647460550965


==> FIGs/bivariate-dispersion/kappaip2.dat <==
-20	0.987335253944904
-19.9900000000000	0.987328831309249
-19.9800000000000	0.987322402152220
-19.9700000000000	0.987315966463872
-19.9600000000000	0.987309524234242
-19.9500000000000	0.987303075453344
-19.9400000000000	0.987296620111174
-19.9300000000000	0.987290158197707
-19.9200000000000	0.987283689702898
-19.9100000000000	0.987277214616680
-19.9000000000000	0.987270732928966
-19.8900000000000	0.987264244629649
-19.8800000000000	0.987257749708602
-19.8700000000000	0.987251248155675
-19.8600000000000	0.987244739960700
-19.8500000000000	0.987238225113486
-19.8400000000000	0.987231703603821
-19.8300000000000	0.987225175421475
-19.8200000000000	0.987218640556193
-19.8100000000000	0.987212098997703
-19.8000000000000	0.987205550735708
-19.7900000000000	0.987198995759893
-19.7800000000000	0.987192434059920
-19.7700000000000	0.987185865625430
-19.7600000000000	0.987179290446044
-19.7500000000000	0.987172708511360
-19.7400000000000	0.987166119810955
-19.7300000000000	0.987159524334385
-19.7200000000000	0.987152922071185
-19.7100000000000	0.987146313010866
-19.7000000000000	0.987139697142921
-19.6900000000000	0.987133074456817
-19.6800000000000	0.987126444942004
-19.6700000000000	0.987119808587907
-19.6600000000000	0.987113165383929
-19.6500000000000	0.987106515319453
-19.6400000000000	0.987099858383838
-19.6300000000000	0.987093194566424
-19.6200000000000	0.987086523856525
-19.6100000000000	0.987079846243435
-19.6000000000000	0.987073161716427
-19.5900000000000	0.987066470264748
-19.5800000000000	0.987059771877627
-19.5700000000000	0.987053066544268
-19.5600000000000	0.987046354253853
-19.5500000000000	0.987039634995542
-19.5400000000000	0.987032908758472
-19.5300000000000	0.987026175531758
-19.5200000000000	0.987019435304491
-19.5100000000000	0.987012688065740
-19.5000000000000	0.987005933804553
-19.4900000000000	0.986999172509952
-19.4800000000000	0.986992404170938
-19.4700000000000	0.986985628776489
-19.4600000000000	0.986978846315560
-19.4500000000000	0.986972056777081
-19.4400000000000	0.986965260149962
-19.4300000000000	0.986958456423087
-19.4200000000000	0.986951645585319
-19.4100000000000	0.986944827625495
-19.4000000000000	0.986938002532432
-19.3900000000000	0.986931170294922
-19.3800000000000	0.986924330901731
-19.3700000000000	0.986917484341605
-19.3600000000000	0.986910630603266
-19.3500000000000	0.986903769675409
-19.3400000000000	0.986896901546710
-19.3300000000000	0.986890026205817
-19.3200000000000	0.986883143641357
-19.3100000000000	0.986876253841932
-19.3000000000000	0.986869356796118
-19.2900000000000	0.986862452492472
-19.2800000000000	0.986855540919521
-19.2700000000000	0.986848622065772
-19.2600000000000	0.986841695919705
-19.2500000000000	0.986834762469778
-19.2400000000000	0.986827821704423
-19.2300000000000	0.986820873612049
-19.2200000000000	0.986813918181038
-19.2100000000000	0.986806955399750
-19.2000000000000	0.986799985256519
-19.1900000000000	0.986793007739654
-19.1800000000000	0.986786022837441
-19.1700000000000	0.986779030538139
-19.1600000000000	0.986772030829984
-19.1500000000000	0.986765023701185
-19.1400000000000	0.986758009139928
-19.1300000000000	0.986750987134371
-19.1200000000000	0.986743957672651
-19.1100000000000	0.986736920742876
-19.1000000000000	0.986729876333131
-19.0900000000000	0.986722824431474
-19.0800000000000	0.986715765025938
-19.0700000000000	0.986708698104533
-19.0600000000000	0.986701623655238
-19.0500000000000	0.986694541666012
-19.0400000000000	0.986687452124785
-19.0300000000000	0.986680355019462
-19.0200000000000	0.986673250337922
-19.0100000000000	0.986666138068019
-19	0.986659018197579
-18.9900000000000	0.986651890714404
-18.9800000000000	0.986644755606268
-18.9700000000000	0.986637612860921
-18.9600000000000	0.986630462466086
-18.9500000000000	0.986623304409457
-18.9400000000000	0.986616138678706
-18.9300000000000	0.986608965261476
-18.9200000000000	0.986601784145382
-18.9100000000000	0.986594595318015
-18.9000000000000	0.986587398766939
-18.8900000000000	0.986580194479690
-18.8800000000000	0.986572982443777
-18.8700000000000	0.986565762646684
-18.8600000000000	0.986558535075867
-18.8500000000000	0.986551299718753
-18.8400000000000	0.986544056562746
-18.8300000000000	0.986536805595218
-18.8200000000000	0.986529546803518
-18.8100000000000	0.986522280174964
-18.8000000000000	0.986515005696850
-18.7900000000000	0.986507723356439
-18.7800000000000	0.986500433140970
-18.7700000000000	0.986493135037651
-18.7600000000000	0.986485829033665
-18.7500000000000	0.986478515116166
-18.7400000000000	0.986471193272278
-18.7300000000000	0.986463863489102
-18.7200000000000	0.986456525753706
-18.7100000000000	0.986449180053133
-18.7000000000000	0.986441826374397
-18.6900000000000	0.986434464704482
-18.6800000000000	0.986427095030347
-18.6700000000000	0.986419717338920
-18.6600000000000	0.986412331617100
-18.6500000000000	0.986404937851761
-18.6400000000000	0.986397536029745
-18.6300000000000	0.986390126137866
-18.6200000000000	0.986382708162909
-18.6100000000000	0.986375282091632
-18.6000000000000	0.986367847910761
-18.5900000000000	0.986360405606996
-18.5800000000000	0.986352955167006
-18.5700000000000	0.986345496577431
-18.5600000000000	0.986338029824881
-18.5500000000000	0.986330554895939
-18.5400000000000	0.986323071777157
-18.5300000000000	0.986315580455057
-18.5200000000000	0.986308080916132
-18.5100000000000	0.986300573146845
-18.5000000000000	0.986293057133631
-18.4900000000000	0.986285532862891
-18.4800000000000	0.986278000321001
-18.4700000000000	0.986270459494304
-18.4600000000000	0.986262910369113
-18.4500000000000	0.986255352931712
-18.4400000000000	0.986247787168355
-18.4300000000000	0.986240213065262
-18.4200000000000	0.986232630608628
-18.4100000000000	0.986225039784613
-18.4000000000000	0.986217440579350
-18.3900000000000	0.986209832978937
-18.3800000000000	0.986202216969446
-18.3700000000000	0.986194592536915
-18.3600000000000	0.986186959667352
-18.3500000000000	0.986179318346733
-18.3400000000000	0.986171668561005
-18.3300000000000	0.986164010296082
-18.3200000000000	0.986156343537846
-18.3100000000000	0.986148668272151
-18.3000000000000	0.986140984484817
-18.2900000000000	0.986133292161632
-18.2800000000000	0.986125591288353
-18.2700000000000	0.986117881850706
-18.2600000000000	0.986110163834384
-18.2500000000000	0.986102437225050
-18.2400000000000	0.986094702008333
-18.2300000000000	0.986086958169830
-18.2200000000000	0.986079205695108
-18.2100000000000	0.986071444569699
-18.2000000000000	0.986063674779103
-18.1900000000000	0.986055896308790
-18.1800000000000	0.986048109144196
-18.1700000000000	0.986040313270723
-18.1600000000000	0.986032508673742
-18.1500000000000	0.986024695338591
-18.1400000000000	0.986016873250574
-18.1300000000000	0.986009042394963
-18.1200000000000	0.986001202756998
-18.1100000000000	0.985993354321882
-18.1000000000000	0.985985497074789
-18.0900000000000	0.985977631000858
-18.0800000000000	0.985969756085193
-18.0700000000000	0.985961872312868
-18.0600000000000	0.985953979668918
-18.0500000000000	0.985946078138350
-18.0400000000000	0.985938167706134
-18.0300000000000	0.985930248357206
-18.0200000000000	0.985922320076470
-18.0100000000000	0.985914382848792
-18	0.985906436659008
-17.9900000000000	0.985898481491918
-17.9800000000000	0.985890517332287
-17.9700000000000	0.985882544164846
-17.9600000000000	0.985874561974291
-17.9500000000000	0.985866570745284
-17.9400000000000	0.985858570462451
-17.9300000000000	0.985850561110386
-17.9200000000000	0.985842542673644
-17.9100000000000	0.985834515136747
-17.9000000000000	0.985826478484181
-17.8900000000000	0.985818432700399
-17.8800000000000	0.985810377769816
-17.8700000000000	0.985802313676812
-17.8600000000000	0.985794240405731
-17.8500000000000	0.985786157940884
-17.8400000000000	0.985778066266542
-17.8300000000000	0.985769965366943
-17.8200000000000	0.985761855226289
-17.8100000000000	0.985753735828744
-17.8000000000000	0.985745607158437
-17.7900000000000	0.985737469199461
-17.7800000000000	0.985729321935872
-17.7700000000000	0.985721165351689
-17.7600000000000	0.985712999430894
-17.7500000000000	0.985704824157436
-17.7400000000000	0.985696639515221
-17.7300000000000	0.985688445488124
-17.7200000000000	0.985680242059978
-17.7100000000000	0.985672029214582
-17.7000000000000	0.985663806935696
-17.6900000000000	0.985655575207045
-17.6800000000000	0.985647334012313
-17.6700000000000	0.985639083335150
-17.6600000000000	0.985630823159165
-17.6500000000000	0.985622553467931
-17.6400000000000	0.985614274244983
-17.6300000000000	0.985605985473818
-17.6200000000000	0.985597687137894
-17.6100000000000	0.985589379220632
-17.6000000000000	0.985581061705413
-17.5900000000000	0.985572734575580
-17.5800000000000	0.985564397814439
-17.5700000000000	0.985556051405256
-17.5600000000000	0.985547695331258
-17.5500000000000	0.985539329575633
-17.5400000000000	0.985530954121530
-17.5300000000000	0.985522568952060
-17.5200000000000	0.985514174050294
-17.5100000000000	0.985505769399262
-17.5000000000000	0.985497354981957
-17.4900000000000	0.985488930781331
-17.4800000000000	0.985480496780297
-17.4700000000000	0.985472052961727
-17.4600000000000	0.985463599308455
-17.4500000000000	0.985455135803272
-17.4400000000000	0.985446662428931
-17.4300000000000	0.985438179168144
-17.4200000000000	0.985429686003584
-17.4100000000000	0.985421182917880
-17.4000000000000	0.985412669893625
-17.3900000000000	0.985404146913366
-17.3800000000000	0.985395613959613
-17.3700000000000	0.985387071014834
-17.3600000000000	0.985378518061455
-17.3500000000000	0.985369955081862
-17.3400000000000	0.985361382058398
-17.3300000000000	0.985352798973365
-17.3200000000000	0.985344205809024
-17.3100000000000	0.985335602547595
-17.3000000000000	0.985326989171254
-17.2900000000000	0.985318365662136
-17.2800000000000	0.985309732002335
-17.2700000000000	0.985301088173900
-17.2600000000000	0.985292434158840
-17.2500000000000	0.985283769939120
-17.2400000000000	0.985275095496665
-17.2300000000000	0.985266410813353
-17.2200000000000	0.985257715871023
-17.2100000000000	0.985249010651469
-17.2000000000000	0.985240295136442
-17.1900000000000	0.985231569307650
-17.1800000000000	0.985222833146757
-17.1700000000000	0.985214086635386
-17.1600000000000	0.985205329755112
-17.1500000000000	0.985196562487471
-17.1400000000000	0.985187784813950
-17.1300000000000	0.985178996715997
-17.1200000000000	0.985170198175012
-17.1100000000000	0.985161389172353
-17.1000000000000	0.985152569689332
-17.0900000000000	0.985143739707217
-17.0800000000000	0.985134899207233
-17.0700000000000	0.985126048170556
-17.0600000000000	0.985117186578322
-17.0500000000000	0.985108314411617
-17.0400000000000	0.985099431651486
-17.0300000000000	0.985090538278927
-17.0200000000000	0.985081634274891
-17.0100000000000	0.985072719620285
-17	0.985063794295970
-16.9900000000000	0.985054858282761
-16.9800000000000	0.985045911561427
-16.9700000000000	0.985036954112691
-16.9600000000000	0.985027985917228
-16.9500000000000	0.985019006955668
-16.9400000000000	0.985010017208595
-16.9300000000000	0.985001016656545
-16.9200000000000	0.984992005280007
-16.9100000000000	0.984982983059425
-16.9000000000000	0.984973949975192
-16.8900000000000	0.984964906007658
-16.8800000000000	0.984955851137121
-16.8700000000000	0.984946785343836
-16.8600000000000	0.984937708608007
-16.8500000000000	0.984928620909792
-16.8400000000000	0.984919522229298
-16.8300000000000	0.984910412546588
-16.8200000000000	0.984901291841674
-16.8100000000000	0.984892160094519
-16.8000000000000	0.984883017285040
-16.7900000000000	0.984873863393102
-16.7800000000000	0.984864698398523
-16.7700000000000	0.984855522281072
-16.7600000000000	0.984846335020469
-16.7500000000000	0.984837136596382
-16.7400000000000	0.984827926988433
-16.7300000000000	0.984818706176192
-16.7200000000000	0.984809474139180
-16.7100000000000	0.984800230856867
-16.7000000000000	0.984790976308675
-16.6900000000000	0.984781710473974
-16.6800000000000	0.984772433332084
-16.6700000000000	0.984763144862274
-16.6600000000000	0.984753845043763
-16.6500000000000	0.984744533855718
-16.6400000000000	0.984735211277256
-16.6300000000000	0.984725877287443
-16.6200000000000	0.984716531865292
-16.6100000000000	0.984707174989765
-16.6000000000000	0.984697806639774
-16.5900000000000	0.984688426794178
-16.5800000000000	0.984679035431782
-16.5700000000000	0.984669632531342
-16.5600000000000	0.984660218071561
-16.5500000000000	0.984650792031086
-16.5400000000000	0.984641354388517
-16.5300000000000	0.984631905122397
-16.5200000000000	0.984622444211218
-16.5100000000000	0.984612971633416
-16.5000000000000	0.984603487367379
-16.4900000000000	0.984593991391435
-16.4800000000000	0.984584483683865
-16.4700000000000	0.984574964222890
-16.4600000000000	0.984565432986681
-16.4500000000000	0.984555889953354
-16.4400000000000	0.984546335100970
-16.4300000000000	0.984536768407535
-16.4200000000000	0.984527189851002
-16.4100000000000	0.984517599409269
-16.4000000000000	0.984507997060178
-16.3900000000000	0.984498382781516
-16.3800000000000	0.984488756551014
-16.3700000000000	0.984479118346349
-16.3600000000000	0.984469468145142
-16.3500000000000	0.984459805924957
-16.3400000000000	0.984450131663304
-16.3300000000000	0.984440445337634
-16.3200000000000	0.984430746925344
-16.3100000000000	0.984421036403773
-16.3000000000000	0.984411313750204
-16.2900000000000	0.984401578941863
-16.2800000000000	0.984391831955918
-16.2700000000000	0.984382072769482
-16.2600000000000	0.984372301359608
-16.2500000000000	0.984362517703292
-16.2400000000000	0.984352721777473
-16.2300000000000	0.984342913559031
-16.2200000000000	0.984333093024790
-16.2100000000000	0.984323260151512
-16.2000000000000	0.984313414915903
-16.1900000000000	0.984303557294610
-16.1800000000000	0.984293687264221
-16.1700000000000	0.984283804801264
-16.1600000000000	0.984273909882208
-16.1500000000000	0.984264002483464
-16.1400000000000	0.984254082581380
-16.1300000000000	0.984244150152249
-16.1200000000000	0.984234205172300
-16.1100000000000	0.984224247617702
-16.1000000000000	0.984214277464566
-16.0900000000000	0.984204294688940
-16.0800000000000	0.984194299266813
-16.0700000000000	0.984184291174111
-16.0600000000000	0.984174270386700
-16.0500000000000	0.984164236880385
-16.0400000000000	0.984154190630909
-16.0300000000000	0.984144131613953
-16.0200000000000	0.984134059805135
-16.0100000000000	0.984123975180012
-16	0.984113877714080
-15.9900000000000	0.984103767382770
-15.9800000000000	0.984093644161450
-15.9700000000000	0.984083508025428
-15.9600000000000	0.984073358949946
-15.9500000000000	0.984063196910183
-15.9400000000000	0.984053021881255
-15.9300000000000	0.984042833838215
-15.9200000000000	0.984032632756051
-15.9100000000000	0.984022418609685
-15.9000000000000	0.984012191373979
-15.8900000000000	0.984001951023727
-15.8800000000000	0.983991697533658
-15.8700000000000	0.983981430878438
-15.8600000000000	0.983971151032666
-15.8500000000000	0.983960857970876
-15.8400000000000	0.983950551667538
-15.8300000000000	0.983940232097053
-15.8200000000000	0.983929899233759
-15.8100000000000	0.983919553051925
-15.8000000000000	0.983909193525755
-15.7900000000000	0.983898820629387
-15.7800000000000	0.983888434336889
-15.7700000000000	0.983878034622266
-15.7600000000000	0.983867621459452
-15.7500000000000	0.983857194822315
-15.7400000000000	0.983846754684655
-15.7300000000000	0.983836301020204
-15.7200000000000	0.983825833802626
-15.7100000000000	0.983815353005515
-15.7000000000000	0.983804858602399
-15.6900000000000	0.983794350566734
-15.6800000000000	0.983783828871909
-15.6700000000000	0.983773293491243
-15.6600000000000	0.983762744397985
-15.6500000000000	0.983752181565315
-15.6400000000000	0.983741604966341
-15.6300000000000	0.983731014574103
-15.6200000000000	0.983720410361569
-15.6100000000000	0.983709792301637
-15.6000000000000	0.983699160367133
-15.5900000000000	0.983688514530814
-15.5800000000000	0.983677854765362
-15.5700000000000	0.983667181043391
-15.5600000000000	0.983656493337441
-15.5500000000000	0.983645791619979
-15.5400000000000	0.983635075863402
-15.5300000000000	0.983624346040033
-15.5200000000000	0.983613602122121
-15.5100000000000	0.983602844081844
-15.5000000000000	0.983592071891306
-15.4900000000000	0.983581285522536
-15.4800000000000	0.983570484947491
-15.4700000000000	0.983559670138052
-15.4600000000000	0.983548841066029
-15.4500000000000	0.983537997703153
-15.4400000000000	0.983527140021083
-15.4300000000000	0.983516267991402
-15.4200000000000	0.983505381585618
-15.4100000000000	0.983494480775164
-15.4000000000000	0.983483565531395
-15.3900000000000	0.983472635825592
-15.3800000000000	0.983461691628959
-15.3700000000000	0.983450732912624
-15.3600000000000	0.983439759647636
-15.3500000000000	0.983428771804970
-15.3400000000000	0.983417769355521
-15.3300000000000	0.983406752270107
-15.3200000000000	0.983395720519470
-15.3100000000000	0.983384674074271
-15.3000000000000	0.983373612905094
-15.2900000000000	0.983362536982445
-15.2800000000000	0.983351446276750
-15.2700000000000	0.983340340758356
-15.2600000000000	0.983329220397530
-15.2500000000000	0.983318085164461
-15.2400000000000	0.983306935029257
-15.2300000000000	0.983295769961944
-15.2200000000000	0.983284589932471
-15.2100000000000	0.983273394910703
-15.2000000000000	0.983262184866425
-15.1900000000000	0.983250959769342
-15.1800000000000	0.983239719589076
-15.1700000000000	0.983228464295166
-15.1600000000000	0.983217193857071
-15.1500000000000	0.983205908244166
-15.1400000000000	0.983194607425745
-15.1300000000000	0.983183291371017
-15.1200000000000	0.983171960049109
-15.1100000000000	0.983160613429064
-15.1000000000000	0.983149251479840
-15.0900000000000	0.983137874170313
-15.0800000000000	0.983126481469273
-15.0700000000000	0.983115073345426
-15.0600000000000	0.983103649767392
-15.0500000000000	0.983092210703708
-15.0400000000000	0.983080756122823
-15.0300000000000	0.983069285993100
-15.0200000000000	0.983057800282818
-15.0100000000000	0.983046298960168
-15	0.983034781993254
-14.9900000000000	0.983023249350094
-14.9800000000000	0.983011700998618
-14.9700000000000	0.983000136906669
-14.9600000000000	0.982988557042000
-14.9500000000000	0.982976961372278
-14.9400000000000	0.982965349865081
-14.9300000000000	0.982953722487897
-14.9200000000000	0.982942079208126
-14.9100000000000	0.982930419993078
-14.9000000000000	0.982918744809973
-14.8900000000000	0.982907053625941
-14.8800000000000	0.982895346408023
-14.8700000000000	0.982883623123167
-14.8600000000000	0.982871883738232
-14.8500000000000	0.982860128219983
-14.8400000000000	0.982848356535096
-14.8300000000000	0.982836568650154
-14.8200000000000	0.982824764531648
-14.8100000000000	0.982812944145975
-14.8000000000000	0.982801107459442
-14.7900000000000	0.982789254438259
-14.7800000000000	0.982777385048545
-14.7700000000000	0.982765499256325
-14.7600000000000	0.982753597027528
-14.7500000000000	0.982741678327991
-14.7400000000000	0.982729743123453
-14.7300000000000	0.982717791379560
-14.7200000000000	0.982705823061864
-14.7100000000000	0.982693838135816
-14.7000000000000	0.982681836566775
-14.6900000000000	0.982669818320002
-14.6800000000000	0.982657783360663
-14.6700000000000	0.982645731653822
-14.6600000000000	0.982633663164452
-14.6500000000000	0.982621577857422
-14.6400000000000	0.982609475697506
-14.6300000000000	0.982597356649379
-14.6200000000000	0.982585220677617
-14.6100000000000	0.982573067746697
-14.6000000000000	0.982560897820994
-14.5900000000000	0.982548710864787
-14.5800000000000	0.982536506842251
-14.5700000000000	0.982524285717462
-14.5600000000000	0.982512047454395
-14.5500000000000	0.982499792016924
-14.5400000000000	0.982487519368819
-14.5300000000000	0.982475229473751
-14.5200000000000	0.982462922295287
-14.5100000000000	0.982450597796890
-14.5000000000000	0.982438255941921
-14.4900000000000	0.982425896693637
-14.4800000000000	0.982413520015193
-14.4700000000000	0.982401125869636
-14.4600000000000	0.982388714219912
-14.4500000000000	0.982376285028860
-14.4400000000000	0.982363838259212
-14.4300000000000	0.982351373873599
-14.4200000000000	0.982338891834540
-14.4100000000000	0.982326392104453
-14.4000000000000	0.982313874645644
-14.3900000000000	0.982301339420315
-14.3800000000000	0.982288786390560
-14.3700000000000	0.982276215518363
-14.3600000000000	0.982263626765601
-14.3500000000000	0.982251020094043
-14.3400000000000	0.982238395465346
-14.3300000000000	0.982225752841060
-14.3200000000000	0.982213092182624
-14.3100000000000	0.982200413451367
-14.3000000000000	0.982187716608505
-14.2900000000000	0.982175001615146
-14.2800000000000	0.982162268432283
-14.2700000000000	0.982149517020802
-14.2600000000000	0.982136747341470
-14.2500000000000	0.982123959354946
-14.2400000000000	0.982111153021775
-14.2300000000000	0.982098328302386
-14.2200000000000	0.982085485157098
-14.2100000000000	0.982072623546110
-14.2000000000000	0.982059743429511
-14.1900000000000	0.982046844767273
-14.1800000000000	0.982033927519252
-14.1700000000000	0.982020991645187
-14.1600000000000	0.982008037104703
-14.1500000000000	0.981995063857306
-14.1400000000000	0.981982071862384
-14.1300000000000	0.981969061079210
-14.1200000000000	0.981956031466936
-14.1100000000000	0.981942982984596
-14.1000000000000	0.981929915591106
-14.0900000000000	0.981916829245261
-14.0800000000000	0.981903723905736
-14.0700000000000	0.981890599531088
-14.0600000000000	0.981877456079749
-14.0500000000000	0.981864293510034
-14.0400000000000	0.981851111780132
-14.0300000000000	0.981837910848114
-14.0200000000000	0.981824690671926
-14.0100000000000	0.981811451209391
-14	0.981798192418208
-13.9900000000000	0.981784914255953
-13.9800000000000	0.981771616680077
-13.9700000000000	0.981758299647907
-13.9600000000000	0.981744963116643
-13.9500000000000	0.981731607043361
-13.9400000000000	0.981718231385009
-13.9300000000000	0.981704836098408
-13.9200000000000	0.981691421140255
-13.9100000000000	0.981677986467116
-13.9000000000000	0.981664532035429
-13.8900000000000	0.981651057801505
-13.8800000000000	0.981637563721524
-13.8700000000000	0.981624049751539
-13.8600000000000	0.981610515847470
-13.8500000000000	0.981596961965108
-13.8400000000000	0.981583388060112
-13.8300000000000	0.981569794088012
-13.8200000000000	0.981556180004202
-13.8100000000000	0.981542545763947
-13.8000000000000	0.981528891322377
-13.7900000000000	0.981515216634488
-13.7800000000000	0.981501521655145
-13.7700000000000	0.981487806339074
-13.7600000000000	0.981474070640870
-13.7500000000000	0.981460314514991
-13.7400000000000	0.981446537915758
-13.7300000000000	0.981432740797357
-13.7200000000000	0.981418923113836
-13.7100000000000	0.981405084819106
-13.7000000000000	0.981391225866939
-13.6900000000000	0.981377346210969
-13.6800000000000	0.981363445804691
-13.6700000000000	0.981349524601460
-13.6600000000000	0.981335582554492
-13.6500000000000	0.981321619616861
-13.6400000000000	0.981307635741499
-13.6300000000000	0.981293630881199
-13.6200000000000	0.981279604988609
-13.6100000000000	0.981265558016236
-13.6000000000000	0.981251489916441
-13.5900000000000	0.981237400641445
-13.5800000000000	0.981223290143322
-13.5700000000000	0.981209158374000
-13.5600000000000	0.981195005285265
-13.5500000000000	0.981180830828753
-13.5400000000000	0.981166634955956
-13.5300000000000	0.981152417618217
-13.5200000000000	0.981138178766734
-13.5100000000000	0.981123918352552
-13.5000000000000	0.981109636326572
-13.4900000000000	0.981095332639542
-13.4800000000000	0.981081007242061
-13.4700000000000	0.981066660084579
-13.4600000000000	0.981052291117393
-13.4500000000000	0.981037900290648
-13.4400000000000	0.981023487554337
-13.4300000000000	0.981009052858301
-13.4200000000000	0.980994596152227
-13.4100000000000	0.980980117385647
-13.4000000000000	0.980965616507939
-13.3900000000000	0.980951093468326
-13.3800000000000	0.980936548215875
-13.3700000000000	0.980921980699495
-13.3600000000000	0.980907390867939
-13.3500000000000	0.980892778669804
-13.3400000000000	0.980878144053526
-13.3300000000000	0.980863486967383
-13.3200000000000	0.980848807359493
-13.3100000000000	0.980834105177816
-13.3000000000000	0.980819380370149
-13.2900000000000	0.980804632884127
-13.2800000000000	0.980789862667225
-13.2700000000000	0.980775069666754
-13.2600000000000	0.980760253829863
-13.2500000000000	0.980745415103536
-13.2400000000000	0.980730553434592
-13.2300000000000	0.980715668769685
-13.2200000000000	0.980700761055306
-13.2100000000000	0.980685830237774
-13.2000000000000	0.980670876263246
-13.1900000000000	0.980655899077708
-13.1800000000000	0.980640898626980
-13.1700000000000	0.980625874856710
-13.1600000000000	0.980610827712378
-13.1500000000000	0.980595757139294
-13.1400000000000	0.980580663082596
-13.1300000000000	0.980565545487250
-13.1200000000000	0.980550404298050
-13.1100000000000	0.980535239459618
-13.1000000000000	0.980520050916399
-13.0900000000000	0.980504838612666
-13.0800000000000	0.980489602492517
-13.0700000000000	0.980474342499874
-13.0600000000000	0.980459058578479
-13.0500000000000	0.980443750671903
-13.0400000000000	0.980428418723533
-13.0300000000000	0.980413062676581
-13.0200000000000	0.980397682474079
-13.0100000000000	0.980382278058877
-13	0.980366849373646
-12.9900000000000	0.980351396360876
-12.9800000000000	0.980335918962873
-12.9700000000000	0.980320417121761
-12.9600000000000	0.980304890779480
-12.9500000000000	0.980289339877786
-12.9400000000000	0.980273764358249
-12.9300000000000	0.980258164162254
-12.9200000000000	0.980242539230999
-12.9100000000000	0.980226889505495
-12.9000000000000	0.980211214926563
-12.8900000000000	0.980195515434838
-12.8800000000000	0.980179790970764
-12.8700000000000	0.980164041474593
-12.8600000000000	0.980148266886388
-12.8500000000000	0.980132467146020
-12.8400000000000	0.980116642193166
-12.8300000000000	0.980100791967310
-12.8200000000000	0.980084916407743
-12.8100000000000	0.980069015453559
-12.8000000000000	0.980053089043656
-12.7900000000000	0.980037137116738
-12.7800000000000	0.980021159611309
-12.7700000000000	0.980005156465677
-12.7600000000000	0.979989127617948
-12.7500000000000	0.979973073006031
-12.7400000000000	0.979956992567633
-12.7300000000000	0.979940886240260
-12.7200000000000	0.979924753961215
-12.7100000000000	0.979908595667599
-12.7000000000000	0.979892411296309
-12.6900000000000	0.979876200784035
-12.6800000000000	0.979859964067265
-12.6700000000000	0.979843701082279
-12.6600000000000	0.979827411765148
-12.6500000000000	0.979811096051738
-12.6400000000000	0.979794753877703
-12.6300000000000	0.979778385178491
-12.6200000000000	0.979761989889335
-12.6100000000000	0.979745567945259
-12.6000000000000	0.979729119281075
-12.5900000000000	0.979712643831380
-12.5800000000000	0.979696141530559
-12.5700000000000	0.979679612312779
-12.5600000000000	0.979663056111994
-12.5500000000000	0.979646472861941
-12.5400000000000	0.979629862496136
-12.5300000000000	0.979613224947880
-12.5200000000000	0.979596560150254
-12.5100000000000	0.979579868036118
-12.5000000000000	0.979563148538109
-12.4900000000000	0.979546401588645
-12.4800000000000	0.979529627119919
-12.4700000000000	0.979512825063900
-12.4600000000000	0.979495995352332
-12.4500000000000	0.979479137916734
-12.4400000000000	0.979462252688398
-12.4300000000000	0.979445339598386
-12.4200000000000	0.979428398577534
-12.4100000000000	0.979411429556448
-12.4000000000000	0.979394432465501
-12.3900000000000	0.979377407234838
-12.3800000000000	0.979360353794367
-12.3700000000000	0.979343272073767
-12.3600000000000	0.979326162002479
-12.3500000000000	0.979309023509710
-12.3400000000000	0.979291856524431
-12.3300000000000	0.979274660975374
-12.3200000000000	0.979257436791034
-12.3100000000000	0.979240183899666
-12.3000000000000	0.979222902229283
-12.2900000000000	0.979205591707659
-12.2800000000000	0.979188252262324
-12.2700000000000	0.979170883820565
-12.2600000000000	0.979153486309423
-12.2500000000000	0.979136059655696
-12.2400000000000	0.979118603785934
-12.2300000000000	0.979101118626438
-12.2200000000000	0.979083604103263
-12.2100000000000	0.979066060142211
-12.2000000000000	0.979048486668837
-12.1900000000000	0.979030883608439
-12.1800000000000	0.979013250886068
-12.1700000000000	0.978995588426516
-12.1600000000000	0.978977896154323
-12.1500000000000	0.978960173993770
-12.1400000000000	0.978942421868884
-12.1300000000000	0.978924639703430
-12.1200000000000	0.978906827420917
-12.1100000000000	0.978888984944591
-12.1000000000000	0.978871112197436
-12.0900000000000	0.978853209102176
-12.0800000000000	0.978835275581267
-12.0700000000000	0.978817311556903
-12.0600000000000	0.978799316951012
-12.0500000000000	0.978781291685251
-12.0400000000000	0.978763235681011
-12.0300000000000	0.978745148859415
-12.0200000000000	0.978727031141311
-12.0100000000000	0.978708882447278
-12	0.978690702697621
-11.9900000000000	0.978672491812371
-11.9800000000000	0.978654249711282
-11.9700000000000	0.978635976313832
-11.9600000000000	0.978617671539223
-11.9500000000000	0.978599335306374
-11.9400000000000	0.978580967533927
-11.9300000000000	0.978562568140240
-11.9200000000000	0.978544137043390
-11.9100000000000	0.978525674161169
-11.9000000000000	0.978507179411084
-11.8900000000000	0.978488652710356
-11.8800000000000	0.978470093975916
-11.8700000000000	0.978451503124408
-11.8600000000000	0.978432880072186
-11.8500000000000	0.978414224735312
-11.8400000000000	0.978395537029554
-11.8300000000000	0.978376816870386
-11.8200000000000	0.978358064172989
-11.8100000000000	0.978339278852244
-11.8000000000000	0.978320460822737
-11.7900000000000	0.978301609998752
-11.7800000000000	0.978282726294274
-11.7700000000000	0.978263809622986
-11.7600000000000	0.978244859898266
-11.7500000000000	0.978225877033191
-11.7400000000000	0.978206860940527
-11.7300000000000	0.978187811532737
-11.7200000000000	0.978168728721974
-11.7100000000000	0.978149612420079
-11.7000000000000	0.978130462538584
-11.6900000000000	0.978111278988708
-11.6800000000000	0.978092061681354
-11.6700000000000	0.978072810527111
-11.6600000000000	0.978053525436250
-11.6500000000000	0.978034206318725
-11.6400000000000	0.978014853084168
-11.6300000000000	0.977995465641892
-11.6200000000000	0.977976043900886
-11.6100000000000	0.977956587769816
-11.6000000000000	0.977937097157019
-11.5900000000000	0.977917571970511
-11.5800000000000	0.977898012117973
-11.5700000000000	0.977878417506760
-11.5600000000000	0.977858788043895
-11.5500000000000	0.977839123636066
-11.5400000000000	0.977819424189630
-11.5300000000000	0.977799689610605
-11.5200000000000	0.977779919804674
-11.5100000000000	0.977760114677178
-11.5000000000000	0.977740274133119
-11.4900000000000	0.977720398077158
-11.4800000000000	0.977700486413611
-11.4700000000000	0.977680539046450
-11.4600000000000	0.977660555879299
-11.4500000000000	0.977640536815434
-11.4400000000000	0.977620481757781
-11.4300000000000	0.977600390608915
-11.4200000000000	0.977580263271058
-11.4100000000000	0.977560099646078
-11.4000000000000	0.977539899635484
-11.3900000000000	0.977519663140430
-11.3800000000000	0.977499390061708
-11.3700000000000	0.977479080299752
-11.3600000000000	0.977458733754630
-11.3500000000000	0.977438350326046
-11.3400000000000	0.977417929913340
-11.3300000000000	0.977397472415482
-11.3200000000000	0.977376977731073
-11.3100000000000	0.977356445758342
-11.3000000000000	0.977335876395148
-11.2900000000000	0.977315269538971
-11.2800000000000	0.977294625086917
-11.2700000000000	0.977273942935715
-11.2600000000000	0.977253222981711
-11.2500000000000	0.977232465120872
-11.2400000000000	0.977211669248781
-11.2300000000000	0.977190835260634
-11.2200000000000	0.977169963051243
-11.2100000000000	0.977149052515030
-11.2000000000000	0.977128103546024
-11.1900000000000	0.977107116037865
-11.1800000000000	0.977086089883798
-11.1700000000000	0.977065024976670
-11.1600000000000	0.977043921208934
-11.1500000000000	0.977022778472638
-11.1400000000000	0.977001596659432
-11.1300000000000	0.976980375660563
-11.1200000000000	0.976959115366870
-11.1100000000000	0.976937815668787
-11.1000000000000	0.976916476456336
-11.0900000000000	0.976895097619131
-11.0800000000000	0.976873679046372
-11.0700000000000	0.976852220626842
-11.0600000000000	0.976830722248910
-11.0500000000000	0.976809183800524
-11.0400000000000	0.976787605169213
-11.0300000000000	0.976765986242080
-11.0200000000000	0.976744326905806
-11.0100000000000	0.976722627046645
-11	0.976700886550421
-10.9900000000000	0.976679105302527
-10.9800000000000	0.976657283187922
-10.9700000000000	0.976635420091134
-10.9600000000000	0.976613515896250
-10.9500000000000	0.976591570486918
-10.9400000000000	0.976569583746346
-10.9300000000000	0.976547555557300
-10.9200000000000	0.976525485802098
-10.9100000000000	0.976503374362610
-10.9000000000000	0.976481221120259
-10.8900000000000	0.976459025956013
-10.8800000000000	0.976436788750389
-10.8700000000000	0.976414509383445
-10.8600000000000	0.976392187734782
-10.8500000000000	0.976369823683540
-10.8400000000000	0.976347417108396
-10.8300000000000	0.976324967887563
-10.8200000000000	0.976302475898784
-10.8100000000000	0.976279941019335
-10.8000000000000	0.976257363126019
-10.7900000000000	0.976234742095165
-10.7800000000000	0.976212077802626
-10.7700000000000	0.976189370123774
-10.7600000000000	0.976166618933505
-10.7500000000000	0.976143824106225
-10.7400000000000	0.976120985515859
-10.7300000000000	0.976098103035843
-10.7200000000000	0.976075176539120
-10.7100000000000	0.976052205898144
-10.7000000000000	0.976029190984871
-10.6900000000000	0.976006131670759
-10.6800000000000	0.975983027826768
-10.6700000000000	0.975959879323354
-10.6600000000000	0.975936686030467
-10.6500000000000	0.975913447817552
-10.6400000000000	0.975890164553542
-10.6300000000000	0.975866836106858
-10.6200000000000	0.975843462345405
-10.6100000000000	0.975820043136573
-10.6000000000000	0.975796578347230
-10.5900000000000	0.975773067843720
-10.5800000000000	0.975749511491864
-10.5700000000000	0.975725909156954
-10.5600000000000	0.975702260703752
-10.5500000000000	0.975678565996487
-10.5400000000000	0.975654824898851
-10.5300000000000	0.975631037273999
-10.5200000000000	0.975607202984544
-10.5100000000000	0.975583321892555
-10.5000000000000	0.975559393859556
-10.4900000000000	0.975535418746519
-10.4800000000000	0.975511396413867
-10.4700000000000	0.975487326721467
-10.4600000000000	0.975463209528628
-10.4500000000000	0.975439044694099
-10.4400000000000	0.975414832076065
-10.4300000000000	0.975390571532148
-10.4200000000000	0.975366262919398
-10.4100000000000	0.975341906094295
-10.4000000000000	0.975317500912743
-10.3900000000000	0.975293047230071
-10.3800000000000	0.975268544901026
-10.3700000000000	0.975243993779772
-10.3600000000000	0.975219393719886
-10.3500000000000	0.975194744574358
-10.3400000000000	0.975170046195583
-10.3300000000000	0.975145298435363
-10.3200000000000	0.975120501144902
-10.3100000000000	0.975095654174800
-10.3000000000000	0.975070757375056
-10.2900000000000	0.975045810595060
-10.2800000000000	0.975020813683592
-10.2700000000000	0.974995766488818
-10.2600000000000	0.974970668858287
-10.2500000000000	0.974945520638930
-10.2400000000000	0.974920321677051
-10.2300000000000	0.974895071818334
-10.2200000000000	0.974869770907827
-10.2100000000000	0.974844418789950
-10.2000000000000	0.974819015308484
-10.1900000000000	0.974793560306573
-10.1800000000000	0.974768053626718
-10.1700000000000	0.974742495110774
-10.1600000000000	0.974716884599945
-10.1500000000000	0.974691221934786
-10.1400000000000	0.974665506955193
-10.1300000000000	0.974639739500405
-10.1200000000000	0.974613919408998
-10.1100000000000	0.974588046518880
-10.1000000000000	0.974562120667291
-10.0900000000000	0.974536141690797
-10.0800000000000	0.974510109425290
-10.0700000000000	0.974484023705977
-10.0600000000000	0.974457884367387
-10.0500000000000	0.974431691243357
-10.0400000000000	0.974405444167036
-10.0300000000000	0.974379142970878
-10.0200000000000	0.974352787486638
-10.0100000000000	0.974326377545370
-10	0.974299912977423
-9.99000000000000	0.974273393612435
-9.98000000000000	0.974246819279334
-9.97000000000000	0.974220189806328
-9.96000000000000	0.974193505020908
-9.95000000000000	0.974166764749837
-9.94000000000000	0.974139968819154
-9.93000000000000	0.974113117054163
-9.92000000000000	0.974086209279434
-9.91000000000000	0.974059245318795
-9.90000000000000	0.974032224995334
-9.89000000000000	0.974005148131387
-9.88000000000000	0.973978014548543
-9.87000000000000	0.973950824067631
-9.86000000000000	0.973923576508724
-9.85000000000000	0.973896271691129
-9.84000000000000	0.973868909433387
-9.83000000000000	0.973841489553265
-9.82000000000000	0.973814011867756
-9.81000000000000	0.973786476193071
-9.80000000000000	0.973758882344639
-9.79000000000000	0.973731230137098
-9.78000000000000	0.973703519384294
-9.77000000000000	0.973675749899277
-9.76000000000000	0.973647921494294
-9.75000000000000	0.973620033980786
-9.74000000000000	0.973592087169386
-9.73000000000000	0.973564080869911
-9.72000000000000	0.973536014891359
-9.71000000000000	0.973507889041905
-9.70000000000000	0.973479703128896
-9.69000000000000	0.973451456958847
-9.68000000000000	0.973423150337435
-9.67000000000000	0.973394783069498
-9.66000000000000	0.973366354959025
-9.65000000000000	0.973337865809156
-9.64000000000000	0.973309315422175
-9.63000000000000	0.973280703599507
-9.62000000000000	0.973252030141712
-9.61000000000000	0.973223294848479
-9.60000000000000	0.973194497518624
-9.59000000000000	0.973165637950084
-9.58000000000000	0.973136715939912
-9.57000000000000	0.973107731284271
-9.56000000000000	0.973078683778433
-9.55000000000000	0.973049573216769
-9.54000000000000	0.973020399392746
-9.53000000000000	0.972991162098925
-9.52000000000000	0.972961861126950
-9.51000000000000	0.972932496267549
-9.50000000000000	0.972903067310524
-9.49000000000000	0.972873574044750
-9.48000000000000	0.972844016258167
-9.47000000000000	0.972814393737774
-9.46000000000000	0.972784706269628
-9.45000000000000	0.972754953638833
-9.44000000000000	0.972725135629541
-9.43000000000000	0.972695252024941
-9.42000000000000	0.972665302607257
-9.41000000000000	0.972635287157740
-9.40000000000000	0.972605205456667
-9.39000000000000	0.972575057283330
-9.38000000000000	0.972544842416033
-9.37000000000000	0.972514560632088
-9.36000000000000	0.972484211707807
-9.35000000000000	0.972453795418497
-9.34000000000000	0.972423311538454
-9.33000000000000	0.972392759840958
-9.32000000000000	0.972362140098268
-9.31000000000000	0.972331452081613
-9.30000000000000	0.972300695561191
-9.29000000000000	0.972269870306157
-9.28000000000000	0.972238976084622
-9.27000000000000	0.972208012663647
-9.26000000000000	0.972176979809234
-9.25000000000000	0.972145877286319
-9.24000000000000	0.972114704858772
-9.23000000000000	0.972083462289386
-9.22000000000000	0.972052149339869
-9.21000000000000	0.972020765770845
-9.20000000000000	0.971989311341841
-9.19000000000000	0.971957785811283
-9.18000000000000	0.971926188936490
-9.17000000000000	0.971894520473666
-9.16000000000000	0.971862780177898
-9.15000000000000	0.971830967803143
-9.14000000000000	0.971799083102227
-9.13000000000000	0.971767125826835
-9.12000000000000	0.971735095727504
-9.11000000000000	0.971702992553621
-9.10000000000000	0.971670816053411
-9.09000000000000	0.971638565973933
-9.08000000000000	0.971606242061072
-9.07000000000000	0.971573844059533
-9.06000000000000	0.971541371712833
-9.05000000000000	0.971508824763295
-9.04000000000000	0.971476202952041
-9.03000000000000	0.971443506018985
-9.02000000000000	0.971410733702823
-9.01000000000000	0.971377885741030
-9	0.971344961869852
-8.99000000000000	0.971311961824296
-8.98000000000000	0.971278885338125
-8.97000000000000	0.971245732143848
-8.96000000000000	0.971212501972719
-8.95000000000000	0.971179194554722
-8.94000000000000	0.971145809618565
-8.93000000000000	0.971112346891678
-8.92000000000000	0.971078806100197
-8.91000000000000	0.971045186968963
-8.90000000000000	0.971011489221512
-8.89000000000000	0.970977712580065
-8.88000000000000	0.970943856765523
-8.87000000000000	0.970909921497459
-8.86000000000000	0.970875906494106
-8.85000000000000	0.970841811472356
-8.84000000000000	0.970807636147745
-8.83000000000000	0.970773380234448
-8.82000000000000	0.970739043445271
-8.81000000000000	0.970704625491642
-8.80000000000000	0.970670126083603
-8.79000000000000	0.970635544929802
-8.78000000000000	0.970600881737481
-8.77000000000000	0.970566136212472
-8.76000000000000	0.970531308059189
-8.75000000000000	0.970496396980612
-8.74000000000000	0.970461402678288
-8.73000000000000	0.970426324852315
-8.72000000000000	0.970391163201335
-8.71000000000000	0.970355917422528
-8.70000000000000	0.970320587211597
-8.69000000000000	0.970285172262767
-8.68000000000000	0.970249672268768
-8.67000000000000	0.970214086920829
-8.66000000000000	0.970178415908672
-8.65000000000000	0.970142658920496
-8.64000000000000	0.970106815642974
-8.63000000000000	0.970070885761238
-8.62000000000000	0.970034868958874
-8.61000000000000	0.969998764917910
-8.60000000000000	0.969962573318806
-8.59000000000000	0.969926293840445
-8.58000000000000	0.969889926160124
-8.57000000000000	0.969853469953542
-8.56000000000000	0.969816924894792
-8.55000000000000	0.969780290656349
-8.54000000000000	0.969743566909062
-8.53000000000000	0.969706753322142
-8.52000000000000	0.969669849563152
-8.51000000000000	0.969632855297998
-8.50000000000000	0.969595770190916
-8.49000000000000	0.969558593904463
-8.48000000000000	0.969521326099507
-8.47000000000000	0.969483966435216
-8.46000000000000	0.969446514569045
-8.45000000000000	0.969408970156729
-8.44000000000000	0.969371332852266
-8.43000000000000	0.969333602307914
-8.42000000000000	0.969295778174174
-8.41000000000000	0.969257860099780
-8.40000000000000	0.969219847731687
-8.39000000000000	0.969181740715064
-8.38000000000000	0.969143538693275
-8.37000000000000	0.969105241307875
-8.36000000000000	0.969066848198592
-8.35000000000000	0.969028359003322
-8.34000000000000	0.968989773358109
-8.33000000000000	0.968951090897139
-8.32000000000000	0.968912311252728
-8.31000000000000	0.968873434055305
-8.30000000000000	0.968834458933405
-8.29000000000000	0.968795385513654
-8.28000000000000	0.968756213420757
-8.27000000000000	0.968716942277485
-8.26000000000000	0.968677571704663
-8.25000000000000	0.968638101321159
-8.24000000000000	0.968598530743867
-8.23000000000000	0.968558859587697
-8.22000000000000	0.968519087465563
-8.21000000000000	0.968479213988365
-8.20000000000000	0.968439238764983
-8.19000000000000	0.968399161402255
-8.18000000000000	0.968358981504972
-8.17000000000000	0.968318698675859
-8.16000000000000	0.968278312515563
-8.15000000000000	0.968237822622639
-8.14000000000000	0.968197228593536
-8.13000000000000	0.968156530022583
-8.12000000000000	0.968115726501977
-8.11000000000000	0.968074817621763
-8.10000000000000	0.968033802969827
-8.09000000000000	0.967992682131876
-8.08000000000000	0.967951454691425
-8.07000000000000	0.967910120229785
-8.06000000000000	0.967868678326043
-8.05000000000000	0.967827128557051
-8.04000000000000	0.967785470497411
-8.03000000000000	0.967743703719455
-8.02000000000000	0.967701827793236
-8.01000000000000	0.967659842286511
-8	0.967617746764719
-7.99000000000000	0.967575540790977
-7.98000000000000	0.967533223926051
-7.97000000000000	0.967490795728352
-7.96000000000000	0.967448255753911
-7.95000000000000	0.967405603556369
-7.94000000000000	0.967362838686955
-7.93000000000000	0.967319960694474
-7.92000000000000	0.967276969125289
-7.91000000000000	0.967233863523303
-7.90000000000000	0.967190643429943
-7.89000000000000	0.967147308384144
-7.88000000000000	0.967103857922329
-7.87000000000000	0.967060291578395
-7.86000000000000	0.967016608883692
-7.85000000000000	0.966972809367009
-7.84000000000000	0.966928892554554
-7.83000000000000	0.966884857969934
-7.82000000000000	0.966840705134143
-7.81000000000000	0.966796433565537
-7.80000000000000	0.966752042779820
-7.79000000000000	0.966707532290024
-7.78000000000000	0.966662901606490
-7.77000000000000	0.966618150236850
-7.76000000000000	0.966573277686005
-7.75000000000000	0.966528283456112
-7.74000000000000	0.966483167046558
-7.73000000000000	0.966437927953943
-7.72000000000000	0.966392565672062
-7.71000000000000	0.966347079691883
-7.70000000000000	0.966301469501527
-7.69000000000000	0.966255734586248
-7.68000000000000	0.966209874428416
-7.67000000000000	0.966163888507488
-7.66000000000000	0.966117776299997
-7.65000000000000	0.966071537279525
-7.64000000000000	0.966025170916683
-7.63000000000000	0.965978676679091
-7.62000000000000	0.965932054031356
-7.61000000000000	0.965885302435047
-7.60000000000000	0.965838421348681
-7.59000000000000	0.965791410227692
-7.58000000000000	0.965744268524415
-7.57000000000000	0.965696995688060
-7.56000000000000	0.965649591164692
-7.55000000000000	0.965602054397205
-7.54000000000000	0.965554384825303
-7.53000000000000	0.965506581885473
-7.52000000000000	0.965458645010964
-7.51000000000000	0.965410573631761
-7.50000000000000	0.965362367174564
-7.49000000000000	0.965314025062761
-7.48000000000000	0.965265546716407
-7.47000000000000	0.965216931552196
-7.46000000000000	0.965168178983438
-7.45000000000000	0.965119288420035
-7.44000000000000	0.965070259268454
-7.43000000000000	0.965021090931701
-7.42000000000000	0.964971782809298
-7.41000000000000	0.964922334297257
-7.40000000000000	0.964872744788049
-7.39000000000000	0.964823013670586
-7.38000000000000	0.964773140330185
-7.37000000000000	0.964723124148549
-7.36000000000000	0.964672964503736
-7.35000000000000	0.964622660770132
-7.34000000000000	0.964572212318425
-7.33000000000000	0.964521618515575
-7.32000000000000	0.964470878724787
-7.31000000000000	0.964419992305485
-7.30000000000000	0.964368958613278
-7.29000000000000	0.964317776999936
-7.28000000000000	0.964266446813360
-7.27000000000000	0.964214967397550
-7.26000000000000	0.964163338092579
-7.25000000000000	0.964111558234560
-7.24000000000000	0.964059627155616
-7.23000000000000	0.964007544183855
-7.22000000000000	0.963955308643329
-7.21000000000000	0.963902919854014
-7.20000000000000	0.963850377131770
-7.19000000000000	0.963797679788314
-7.18000000000000	0.963744827131188
-7.17000000000000	0.963691818463724
-7.16000000000000	0.963638653085015
-7.15000000000000	0.963585330289878
-7.14000000000000	0.963531849368826
-7.13000000000000	0.963478209608029
-7.12000000000000	0.963424410289286
-7.11000000000000	0.963370450689987
-7.10000000000000	0.963316330083078
-7.09000000000000	0.963262047737029
-7.08000000000000	0.963207602915799
-7.07000000000000	0.963152994878799
-7.06000000000000	0.963098222880855
-7.05000000000000	0.963043286172176
-7.04000000000000	0.962988183998315
-7.03000000000000	0.962932915600131
-7.02000000000000	0.962877480213755
-7.01000000000000	0.962821877070550
-7	0.962766105397076
-6.99000000000000	0.962710164415049
-6.98000000000000	0.962654053341304
-6.97000000000000	0.962597771387754
-6.96000000000000	0.962541317761356
-6.95000000000000	0.962484691664064
-6.94000000000000	0.962427892292795
-6.93000000000000	0.962370918839386
-6.92000000000000	0.962313770490552
-6.91000000000000	0.962256446427849
-6.90000000000000	0.962198945827628
-6.89000000000000	0.962141267860995
-6.88000000000000	0.962083411693768
-6.87000000000000	0.962025376486435
-6.86000000000000	0.961967161394110
-6.85000000000000	0.961908765566489
-6.84000000000000	0.961850188147807
-6.83000000000000	0.961791428276794
-6.82000000000000	0.961732485086627
-6.81000000000000	0.961673357704887
-6.80000000000000	0.961614045253513
-6.79000000000000	0.961554546848756
-6.78000000000000	0.961494861601130
-6.77000000000000	0.961434988615369
-6.76000000000000	0.961374926990374
-6.75000000000000	0.961314675819169
-6.74000000000000	0.961254234188849
-6.73000000000000	0.961193601180536
-6.72000000000000	0.961132775869324
-6.71000000000000	0.961071757324231
-6.70000000000000	0.961010544608149
-6.69000000000000	0.960949136777791
-6.68000000000000	0.960887532883643
-6.67000000000000	0.960825731969907
-6.66000000000000	0.960763733074454
-6.65000000000000	0.960701535228764
-6.64000000000000	0.960639137457878
-6.63000000000000	0.960576538780341
-6.62000000000000	0.960513738208149
-6.61000000000000	0.960450734746691
-6.60000000000000	0.960387527394695
-6.59000000000000	0.960324115144171
-6.58000000000000	0.960260496980354
-6.57000000000000	0.960196671881646
-6.56000000000000	0.960132638819559
-6.55000000000000	0.960068396758653
-6.54000000000000	0.960003944656481
-6.53000000000000	0.959939281463526
-6.52000000000000	0.959874406123141
-6.51000000000000	0.959809317571488
-6.50000000000000	0.959744014737474
-6.49000000000000	0.959678496542693
-6.48000000000000	0.959612761901360
-6.47000000000000	0.959546809720244
-6.46000000000000	0.959480638898610
-6.45000000000000	0.959414248328151
-6.44000000000000	0.959347636892919
-6.43000000000000	0.959280803469263
-6.42000000000000	0.959213746925761
-6.41000000000000	0.959146466123149
-6.40000000000000	0.959078959914256
-6.39000000000000	0.959011227143932
-6.38000000000000	0.958943266648983
-6.37000000000000	0.958875077258090
-6.36000000000000	0.958806657791750
-6.35000000000000	0.958738007062194
-6.34000000000000	0.958669123873320
-6.33000000000000	0.958600007020614
-6.32000000000000	0.958530655291080
-6.31000000000000	0.958461067463164
-6.30000000000000	0.958391242306676
-6.29000000000000	0.958321178582713
-6.28000000000000	0.958250875043582
-6.27000000000000	0.958180330432723
-6.26000000000000	0.958109543484628
-6.25000000000000	0.958038512924759
-6.24000000000000	0.957967237469472
-6.23000000000000	0.957895715825928
-6.22000000000000	0.957823946692018
-6.21000000000000	0.957751928756273
-6.20000000000000	0.957679660697781
-6.19000000000000	0.957607141186105
-6.18000000000000	0.957534368881191
-6.17000000000000	0.957461342433286
-6.16000000000000	0.957388060482845
-6.15000000000000	0.957314521660445
-6.14000000000000	0.957240724586695
-6.13000000000000	0.957166667872140
-6.12000000000000	0.957092350117177
-6.11000000000000	0.957017769911955
-6.10000000000000	0.956942925836283
-6.09000000000000	0.956867816459536
-6.08000000000000	0.956792440340558
-6.07000000000000	0.956716796027565
-6.06000000000000	0.956640882058045
-6.05000000000000	0.956564696958661
-6.04000000000000	0.956488239245152
-6.03000000000000	0.956411507422225
-6.02000000000000	0.956334499983460
-6.01000000000000	0.956257215411203
-6	0.956179652176458
-5.99000000000000	0.956101808738787
-5.98000000000000	0.956023683546198
-5.97000000000000	0.955945275035042
-5.96000000000000	0.955866581629895
-5.95000000000000	0.955787601743457
-5.94000000000000	0.955708333776433
-5.93000000000000	0.955628776117423
-5.92000000000000	0.955548927142807
-5.91000000000000	0.955468785216628
-5.90000000000000	0.955388348690478
-5.89000000000000	0.955307615903378
-5.88000000000000	0.955226585181656
-5.87000000000000	0.955145254838832
-5.86000000000000	0.955063623175490
-5.85000000000000	0.954981688479158
-5.84000000000000	0.954899449024181
-5.83000000000000	0.954816903071598
-5.82000000000000	0.954734048869009
-5.81000000000000	0.954650884650451
-5.80000000000000	0.954567408636263
-5.79000000000000	0.954483619032959
-5.78000000000000	0.954399514033089
-5.77000000000000	0.954315091815108
-5.76000000000000	0.954230350543239
-5.75000000000000	0.954145288367332
-5.74000000000000	0.954059903422729
-5.73000000000000	0.953974193830118
-5.72000000000000	0.953888157695394
-5.71000000000000	0.953801793109514
-5.70000000000000	0.953715098148349
-5.69000000000000	0.953628070872538
-5.68000000000000	0.953540709327340
-5.67000000000000	0.953453011542479
-5.66000000000000	0.953364975531997
-5.65000000000000	0.953276599294094
-5.64000000000000	0.953187880810976
-5.63000000000000	0.953098818048695
-5.62000000000000	0.953009408956990
-5.61000000000000	0.952919651469124
-5.60000000000000	0.952829543501726
-5.59000000000000	0.952739082954617
-5.58000000000000	0.952648267710651
-5.57000000000000	0.952557095635542
-5.56000000000000	0.952465564577695
-5.55000000000000	0.952373672368030
-5.54000000000000	0.952281416819812
-5.53000000000000	0.952188795728471
-5.52000000000000	0.952095806871423
-5.51000000000000	0.952002448007890
-5.50000000000000	0.951908716878718
-5.49000000000000	0.951814611206191
-5.48000000000000	0.951720128693844
-5.47000000000000	0.951625267026273
-5.46000000000000	0.951530023868946
-5.45000000000000	0.951434396868006
-5.44000000000000	0.951338383650078
-5.43000000000000	0.951241981822068
-5.42000000000000	0.951145188970967
-5.41000000000000	0.951048002663644
-5.40000000000000	0.950950420446642
-5.39000000000000	0.950852439845973
-5.38000000000000	0.950754058366905
-5.37000000000000	0.950655273493753
-5.36000000000000	0.950556082689661
-5.35000000000000	0.950456483396386
-5.34000000000000	0.950356473034082
-5.33000000000000	0.950256049001072
-5.32000000000000	0.950155208673626
-5.31000000000000	0.950053949405735
-5.30000000000000	0.949952268528878
-5.29000000000000	0.949850163351793
-5.28000000000000	0.949747631160237
-5.27000000000000	0.949644669216754
-5.26000000000000	0.949541274760427
-5.25000000000000	0.949437445006641
-5.24000000000000	0.949333177146831
-5.23000000000000	0.949228468348238
-5.22000000000000	0.949123315753653
-5.21000000000000	0.949017716481162
-5.20000000000000	0.948911667623889
-5.19000000000000	0.948805166249734
-5.18000000000000	0.948698209401113
-5.17000000000000	0.948590794094682
-5.16000000000000	0.948482917321074
-5.15000000000000	0.948374576044625
-5.14000000000000	0.948265767203091
-5.13000000000000	0.948156487707378
-5.12000000000000	0.948046734441248
-5.11000000000000	0.947936504261041
-5.10000000000000	0.947825793995380
-5.09000000000000	0.947714600444881
-5.08000000000000	0.947602920381853
-5.07000000000000	0.947490750550002
-5.06000000000000	0.947378087664121
-5.05000000000000	0.947264928409792
-5.04000000000000	0.947151269443064
-5.03000000000000	0.947037107390149
-5.02000000000000	0.946922438847096
-5.01000000000000	0.946807260379473
-5	0.946691568522043
-4.99000000000000	0.946575359778427
-4.98000000000000	0.946458630620781
-4.97000000000000	0.946341377489450
-4.96000000000000	0.946223596792631
-4.95000000000000	0.946105284906027
-4.94000000000000	0.945986438172499
-4.93000000000000	0.945867052901708
-4.92000000000000	0.945747125369765
-4.91000000000000	0.945626651818863
-4.90000000000000	0.945505628456913
-4.89000000000000	0.945384051457174
-4.88000000000000	0.945261916957880
-4.87000000000000	0.945139221061856
-4.86000000000000	0.945015959836143
-4.85000000000000	0.944892129311599
-4.84000000000000	0.944767725482519
-4.83000000000000	0.944642744306227
-4.82000000000000	0.944517181702680
-4.81000000000000	0.944391033554061
-4.80000000000000	0.944264295704367
-4.79000000000000	0.944136963958993
-4.78000000000000	0.944009034084312
-4.77000000000000	0.943880501807246
-4.76000000000000	0.943751362814841
-4.75000000000000	0.943621612753826
-4.74000000000000	0.943491247230174
-4.73000000000000	0.943360261808655
-4.72000000000000	0.943228652012386
-4.71000000000000	0.943096413322375
-4.70000000000000	0.942963541177055
-4.69000000000000	0.942830030971822
-4.68000000000000	0.942695878058558
-4.67000000000000	0.942561077745153
-4.66000000000000	0.942425625295026
-4.65000000000000	0.942289515926627
-4.64000000000000	0.942152744812950
-4.63000000000000	0.942015307081026
-4.62000000000000	0.941877197811420
-4.61000000000000	0.941738412037713
-4.60000000000000	0.941598944745991
-4.59000000000000	0.941458790874313
-4.58000000000000	0.941317945312183
-4.57000000000000	0.941176402900013
-4.56000000000000	0.941034158428580
-4.55000000000000	0.940891206638475
-4.54000000000000	0.940747542219546
-4.53000000000000	0.940603159810339
-4.52000000000000	0.940458053997527
-4.51000000000000	0.940312219315333
-4.50000000000000	0.940165650244949
-4.49000000000000	0.940018341213950
-4.48000000000000	0.939870286595691
-4.47000000000000	0.939721480708711
-4.46000000000000	0.939571917816121
-4.45000000000000	0.939421592124986
-4.44000000000000	0.939270497785705
-4.43000000000000	0.939118628891373
-4.42000000000000	0.938965979477152
-4.41000000000000	0.938812543519619
-4.40000000000000	0.938658314936114
-4.39000000000000	0.938503287584083
-4.38000000000000	0.938347455260404
-4.37000000000000	0.938190811700720
-4.36000000000000	0.938033350578745
-4.35000000000000	0.937875065505584
-4.34000000000000	0.937715950029026
-4.33000000000000	0.937555997632841
-4.32000000000000	0.937395201736063
-4.31000000000000	0.937233555692268
-4.30000000000000	0.937071052788845
-4.29000000000000	0.936907686246252
-4.28000000000000	0.936743449217272
-4.27000000000000	0.936578334786255
-4.26000000000000	0.936412335968353
-4.25000000000000	0.936245445708748
-4.24000000000000	0.936077656881869
-4.23000000000000	0.935908962290601
-4.22000000000000	0.935739354665487
-4.21000000000000	0.935568826663918
-4.20000000000000	0.935397370869314
-4.19000000000000	0.935224979790303
-4.18000000000000	0.935051645859878
-4.17000000000000	0.934877361434556
-4.16000000000000	0.934702118793524
-4.15000000000000	0.934525910137771
-4.14000000000000	0.934348727589222
-4.13000000000000	0.934170563189848
-4.12000000000000	0.933991408900776
-4.11000000000000	0.933811256601387
-4.10000000000000	0.933630098088403
-4.09000000000000	0.933447925074967
-4.08000000000000	0.933264729189706
-4.07000000000000	0.933080501975795
-4.06000000000000	0.932895234889997
-4.05000000000000	0.932708919301709
-4.04000000000000	0.932521546491980
-4.03000000000000	0.932333107652535
-4.02000000000000	0.932143593884775
-4.01000000000000	0.931952996198777
-4	0.931761305512275
-3.99000000000000	0.931568512649636
-3.98000000000000	0.931374608340822
-3.97000000000000	0.931179583220342
-3.96000000000000	0.930983427826195
-3.95000000000000	0.930786132598796
-3.94000000000000	0.930587687879899
-3.93000000000000	0.930388083911502
-3.92000000000000	0.930187310834744
-3.91000000000000	0.929985358688789
-3.90000000000000	0.929782217409702
-3.89000000000000	0.929577876829305
-3.88000000000000	0.929372326674035
-3.87000000000000	0.929165556563776
-3.86000000000000	0.928957556010687
-3.85000000000000	0.928748314418020
-3.84000000000000	0.928537821078918
-3.83000000000000	0.928326065175210
-3.82000000000000	0.928113035776188
-3.81000000000000	0.927898721837373
-3.80000000000000	0.927683112199271
-3.79000000000000	0.927466195586114
-3.78000000000000	0.927247960604590
-3.77000000000000	0.927028395742563
-3.76000000000000	0.926807489367773
-3.75000000000000	0.926585229726534
-3.74000000000000	0.926361604942412
-3.73000000000000	0.926136603014891
-3.72000000000000	0.925910211818029
-3.71000000000000	0.925682419099101
-3.70000000000000	0.925453212477228
-3.69000000000000	0.925222579441992
-3.68000000000000	0.924990507352043
-3.67000000000000	0.924756983433687
-3.66000000000000	0.924521994779464
-3.65000000000000	0.924285528346717
-3.64000000000000	0.924047570956139
-3.63000000000000	0.923808109290316
-3.62000000000000	0.923567129892252
-3.61000000000000	0.923324619163881
-3.60000000000000	0.923080563364568
-3.59000000000000	0.922834948609599
-3.58000000000000	0.922587760868649
-3.57000000000000	0.922338985964249
-3.56000000000000	0.922088609570228
-3.55000000000000	0.921836617210155
-3.54000000000000	0.921582994255754
-3.53000000000000	0.921327725925316
-3.52000000000000	0.921070797282096
-3.51000000000000	0.920812193232692
-3.50000000000000	0.920551898525418
-3.49000000000000	0.920289897748660
-3.48000000000000	0.920026175329219
-3.47000000000000	0.919760715530642
-3.46000000000000	0.919493502451542
-3.45000000000000	0.919224520023903
-3.44000000000000	0.918953752011370
-3.43000000000000	0.918681182007533
-3.42000000000000	0.918406793434193
-3.41000000000000	0.918130569539616
-3.40000000000000	0.917852493396778
-3.39000000000000	0.917572547901593
-3.38000000000000	0.917290715771133
-3.37000000000000	0.917006979541835
-3.36000000000000	0.916721321567692
-3.35000000000000	0.916433724018436
-3.34000000000000	0.916144168877713
-3.33000000000000	0.915852637941236
-3.32000000000000	0.915559112814936
-3.31000000000000	0.915263574913098
-3.30000000000000	0.914966005456486
-3.29000000000000	0.914666385470455
-3.28000000000000	0.914364695783060
-3.27000000000000	0.914060917023142
-3.26000000000000	0.913755029618417
-3.25000000000000	0.913447013793545
-3.24000000000000	0.913136849568191
-3.23000000000000	0.912824516755084
-3.22000000000000	0.912509994958054
-3.21000000000000	0.912193263570072
-3.20000000000000	0.911874301771269
-3.19000000000000	0.911553088526961
-3.18000000000000	0.911229602585650
-3.17000000000000	0.910903822477030
-3.16000000000000	0.910575726509977
-3.15000000000000	0.910245292770537
-3.14000000000000	0.909912499119903
-3.13000000000000	0.909577323192387
-3.12000000000000	0.909239742393388
-3.11000000000000	0.908899733897349
-3.10000000000000	0.908557274645715
-3.09000000000000	0.908212341344882
-3.08000000000000	0.907864910464139
-3.07000000000000	0.907514958233613
-3.06000000000000	0.907162460642206
-3.05000000000000	0.906807393435527
-3.04000000000000	0.906449732113826
-3.03000000000000	0.906089451929923
-3.02000000000000	0.905726527887138
-3.01000000000000	0.905360934737215
-3	0.904992646978252
-2.99000000000000	0.904621638852627
-2.98000000000000	0.904247884344926
-2.97000000000000	0.903871357179873
-2.96000000000000	0.903492030820263
-2.95000000000000	0.903109878464895
-2.94000000000000	0.902724873046510
-2.93000000000000	0.902336987229737
-2.92000000000000	0.901946193409038
-2.91000000000000	0.901552463706661
-2.90000000000000	0.901155769970605
-2.89000000000000	0.900756083772583
-2.88000000000000	0.900353376406000
-2.87000000000000	0.899947618883941
-2.86000000000000	0.899538781937164
-2.85000000000000	0.899126836012106
-2.84000000000000	0.898711751268909
-2.83000000000000	0.898293497579441
-2.82000000000000	0.897872044525353
-2.81000000000000	0.897447361396135
-2.80000000000000	0.897019417187191
-2.79000000000000	0.896588180597942
-2.78000000000000	0.896153620029931
-2.77000000000000	0.895715703584961
-2.76000000000000	0.895274399063247
-2.75000000000000	0.894829673961594
-2.74000000000000	0.894381495471591
-2.73000000000000	0.893929830477841
-2.72000000000000	0.893474645556208
-2.71000000000000	0.893015906972091
-2.70000000000000	0.892553580678738
-2.69000000000000	0.892087632315571
-2.68000000000000	0.891618027206562
-2.67000000000000	0.891144730358631
-2.66000000000000	0.890667706460079
-2.65000000000000	0.890186919879064
-2.64000000000000	0.889702334662106
-2.63000000000000	0.889213914532635
-2.62000000000000	0.888721622889589
-2.61000000000000	0.888225422806036
-2.60000000000000	0.887725277027859
-2.59000000000000	0.887221147972477
-2.58000000000000	0.886712997727620
-2.57000000000000	0.886200788050147
-2.56000000000000	0.885684480364926
-2.55000000000000	0.885164035763760
-2.54000000000000	0.884639415004370
-2.53000000000000	0.884110578509445
-2.52000000000000	0.883577486365739
-2.51000000000000	0.883040098323242
-2.50000000000000	0.882498373794405
-2.49000000000000	0.881952271853445
-2.48000000000000	0.881401751235706
-2.47000000000000	0.880846770337100
-2.46000000000000	0.880287287213621
-2.45000000000000	0.879723259580927
-2.44000000000000	0.879154644814016
-2.43000000000000	0.878581399946968
-2.42000000000000	0.878003481672782
-2.41000000000000	0.877420846343290
-2.40000000000000	0.876833449969170
-2.39000000000000	0.876241248220040
-2.38000000000000	0.875644196424659
-2.37000000000000	0.875042249571212
-2.36000000000000	0.874435362307706
-2.35000000000000	0.873823488942461
-2.34000000000000	0.873206583444713
-2.33000000000000	0.872584599445324
-2.32000000000000	0.871957490237600
-2.31000000000000	0.871325208778228
-2.30000000000000	0.870687707688334
-2.29000000000000	0.870044939254653
-2.28000000000000	0.869396855430834
-2.27000000000000	0.868743407838864
-2.26000000000000	0.868084547770628
-2.25000000000000	0.867420226189601
-2.24000000000000	0.866750393732681
-2.23000000000000	0.866075000712159
-2.22000000000000	0.865393997117833
-2.21000000000000	0.864707332619278
-2.20000000000000	0.864014956568255
-2.19000000000000	0.863316818001289
-2.18000000000000	0.862612865642393
-2.17000000000000	0.861903047905964
-2.16000000000000	0.861187312899842
-2.15000000000000	0.860465608428533
-2.14000000000000	0.859737881996621
-2.13000000000000	0.859004080812335
-2.12000000000000	0.858264151791322
-2.11000000000000	0.857518041560584
-2.10000000000000	0.856765696462618
-2.09000000000000	0.856007062559743
-2.08000000000000	0.855242085638624
-2.07000000000000	0.854470711214996
-2.06000000000000	0.853692884538598
-2.05000000000000	0.852908550598312
-2.04000000000000	0.852117654127510
-2.03000000000000	0.851320139609632
-2.02000000000000	0.850515951283965
-2.01000000000000	0.849705033151666
-2	0.848887328982004
-1.99000000000000	0.848062782318834
-1.98000000000000	0.847231336487313
-1.97000000000000	0.846392934600856
-1.96000000000000	0.845547519568334
-1.95000000000000	0.844695034101524
-1.94000000000000	0.843835420722815
-1.93000000000000	0.842968621773162
-1.92000000000000	0.842094579420313
-1.91000000000000	0.841213235667295
-1.90000000000000	0.840324532361165
-1.89000000000000	0.839428411202046
-1.88000000000000	0.838524813752427
-1.87000000000000	0.837613681446753
-1.86000000000000	0.836694955601296
-1.85000000000000	0.835768577424314
-1.84000000000000	0.834834488026504
-1.83000000000000	0.833892628431748
-1.82000000000000	0.832942939588163
-1.81000000000000	0.831985362379445
-1.80000000000000	0.831019837636532
-1.79000000000000	0.830046306149561
-1.78000000000000	0.829064708680155
-1.77000000000000	0.828074985974008
-1.76000000000000	0.827077078773808
-1.75000000000000	0.826070927832461
-1.74000000000000	0.825056473926662
-1.73000000000000	0.824033657870773
-1.72000000000000	0.823002420531046
-1.71000000000000	0.821962702840175
-1.70000000000000	0.820914445812177
-1.69000000000000	0.819857590557616
-1.68000000000000	0.818792078299168
-1.67000000000000	0.817717850387522
-1.66000000000000	0.816634848317628
-1.65000000000000	0.815543013745285
-1.64000000000000	0.814442288504084
-1.63000000000000	0.813332614622685
-1.62000000000000	0.812213934342456
-1.61000000000000	0.811086190135449
-1.60000000000000	0.809949324722738
-1.59000000000000	0.808803281093092
-1.58000000000000	0.807648002522012
-1.57000000000000	0.806483432591111
-1.56000000000000	0.805309515207845
-1.55000000000000	0.804126194625594
-1.54000000000000	0.802933415464089
-1.53000000000000	0.801731122730192
-1.52000000000000	0.800519261839012
-1.51000000000000	0.799297778635378
-1.50000000000000	0.798066619415645
-1.49000000000000	0.796825730949841
-1.48000000000000	0.795575060504156
-1.47000000000000	0.794314555863762
-1.46000000000000	0.793044165355965
-1.45000000000000	0.791763837873688
-1.44000000000000	0.790473522899274
-1.43000000000000	0.789173170528608
-1.42000000000000	0.787862731495562
-1.41000000000000	0.786542157196743
-1.40000000000000	0.785211399716546
-1.39000000000000	0.783870411852513
-1.38000000000000	0.782519147140976
-1.37000000000000	0.781157559882998
-1.36000000000000	0.779785605170581
-1.35000000000000	0.778403238913158
-1.34000000000000	0.777010417864345
-1.33000000000000	0.775607099648946
-1.32000000000000	0.774193242790217
-1.31000000000000	0.772768806737354
-1.30000000000000	0.771333751893228
-1.29000000000000	0.769888039642328
-1.28000000000000	0.768431632378916
-1.27000000000000	0.766964493535380
-1.26000000000000	0.765486587610784
-1.25000000000000	0.763997880199580
-1.24000000000000	0.762498338020491
-1.23000000000000	0.760987928945549
-1.22000000000000	0.759466622029260
-1.21000000000000	0.757934387537907
-1.20000000000000	0.756391196978952
-1.19000000000000	0.754837023130540
-1.18000000000000	0.753271840071083
-1.17000000000000	0.751695623208909
-1.16000000000000	0.750108349311962
-1.15000000000000	0.748509996537532
-1.14000000000000	0.746900544462007
-1.13000000000000	0.745279974110616
-1.12000000000000	0.743648267987163
-1.11000000000000	0.742005410103717
-1.10000000000000	0.740351386010248
-1.09000000000000	0.738686182824191
-1.08000000000000	0.737009789259912
-1.07000000000000	0.735322195658064
-1.06000000000000	0.733623394014802
-1.05000000000000	0.731913378010852
-1.04000000000000	0.730192143040394
-1.03000000000000	0.728459686239753
-1.02000000000000	0.726716006515866
-1.01000000000000	0.724961104574511
-1	0.723194982948267
-0.989999999999998	0.721417646024184
-0.980000000000000	0.719629100071149
-0.969999999999999	0.717829353266909
-0.960000000000001	0.716018415724741
-0.949999999999999	0.714196299519730
-0.940000000000001	0.712363018714654
-0.930000000000000	0.710518589385418
-0.919999999999998	0.708663029646047
-0.910000000000000	0.706796359673189
-0.899999999999999	0.704918601730105
-0.890000000000001	0.703029780190141
-0.879999999999999	0.701129921559625
-0.870000000000001	0.699219054500193
-0.859999999999999	0.697297209850493
-0.849999999999998	0.695364420647269
-0.840000000000000	0.693420722145765
-0.829999999999998	0.691466151839459
-0.820000000000000	0.689500749479074
-0.809999999999999	0.687524557090853
-0.800000000000001	0.685537618994075
-0.789999999999999	0.683539981817774
-0.780000000000001	0.681531694516654
-0.770000000000000	0.679512808386150
-0.759999999999998	0.677483377076645
-0.750000000000000	0.675443456606781
-0.739999999999998	0.673393105375864
-0.730000000000000	0.671332384175337
-0.719999999999999	0.669261356199286
-0.710000000000001	0.667180087053970
-0.699999999999999	0.665088644766335
-0.690000000000001	0.662987099791518
-0.680000000000000	0.660875525019279
-0.669999999999998	0.658753995779383
-0.660000000000000	0.656622589845880
-0.649999999999999	0.654481387440277
-0.640000000000001	0.652330471233580
-0.629999999999999	0.650169926347186
-0.620000000000001	0.647999840352615
-0.609999999999999	0.645820303270046
-0.599999999999998	0.643631407565667
-0.590000000000000	0.641433248147801
-0.579999999999998	0.639225922361805
-0.570000000000000	0.637009529983725
-0.559999999999999	0.634784173212694
-0.550000000000001	0.632549956662068
-0.539999999999999	0.630306987349267
-0.530000000000001	0.628055374684350
-0.520000000000000	0.625795230457272
-0.509999999999998	0.623526668823848
-0.500000000000000	0.621249806290401
-0.489999999999998	0.618964761697087
-0.480000000000000	0.616671656199914
-0.469999999999999	0.614370613251414
-0.460000000000001	0.612061758580013
-0.449999999999999	0.609745220168047
-0.440000000000001	0.607421128228475
-0.430000000000000	0.605089615180248
-0.419999999999998	0.602750815622367
-0.410000000000000	0.600404866306620
-0.399999999999999	0.598051906108997
-0.390000000000001	0.595692075999819
-0.379999999999999	0.593325519012546
-0.370000000000001	0.590952380211317
-0.359999999999999	0.588572806657196
-0.349999999999998	0.586186947373166
-0.340000000000000	0.583794953307865
-0.329999999999998	0.581396977298080
-0.320000000000000	0.578993174030032
-0.309999999999999	0.576583699999444
-0.300000000000001	0.574168713470438
-0.289999999999999	0.571748374433250
-0.280000000000001	0.569322844560820
-0.270000000000000	0.566892287164246
-0.259999999999998	0.564456867147149
-0.250000000000000	0.562016750958962
-0.239999999999998	0.559572106547175
-0.230000000000000	0.557123103308559
-0.219999999999999	0.554669912039405
-0.210000000000001	0.552212704884796
-0.199999999999999	0.549751655286956
-0.190000000000001	0.547286937932700
-0.180000000000000	0.544818728700015
-0.169999999999998	0.542347204603820
-0.160000000000000	0.539872543740925
-0.149999999999999	0.537394925234231
-0.140000000000001	0.534914529176208
-0.129999999999999	0.532431536571692
-0.120000000000001	0.529946129280036
-0.109999999999999	0.527458489956647
-0.0999999999999979	0.524968801993969
-0.0899999999999999	0.522477249461931
-0.0799999999999983	0.519984017047914
-0.0700000000000003	0.517489289996280
-0.0599999999999987	0.514993254047495
-0.0500000000000007	0.512496095376905
-0.0399999999999992	0.509998000533186
-0.0300000000000011	0.507499156376543
-0.0199999999999996	0.504999750016665
-0.00999999999999801	0.502499968750520
0	0.500000000000000
0.00999999999999801	0.497500031249480
0.0199999999999996	0.495000249983335
0.0300000000000011	0.492500843623457
0.0399999999999992	0.490001999466814
0.0500000000000007	0.487503904623095
0.0599999999999987	0.485006745952505
0.0700000000000003	0.482510710003720
0.0799999999999983	0.480015982952086
0.0899999999999999	0.477522750538069
0.0999999999999979	0.475031198006031
0.109999999999999	0.472541510043353
0.120000000000001	0.470053870719964
0.129999999999999	0.467568463428308
0.140000000000001	0.465085470823792
0.149999999999999	0.462605074765770
0.160000000000000	0.460127456259075
0.169999999999998	0.457652795396180
0.180000000000000	0.455181271299985
0.190000000000001	0.452713062067300
0.199999999999999	0.450248344713044
0.210000000000001	0.447787295115204
0.219999999999999	0.445330087960595
0.230000000000000	0.442876896691441
0.239999999999998	0.440427893452825
0.250000000000000	0.437983249041038
0.259999999999998	0.435543132852851
0.270000000000000	0.433107712835754
0.280000000000001	0.430677155439180
0.289999999999999	0.428251625566750
0.300000000000001	0.425831286529562
0.309999999999999	0.423416300000556
0.320000000000000	0.421006825969968
0.329999999999998	0.418603022701920
0.340000000000000	0.416205046692135
0.349999999999998	0.413813052626834
0.359999999999999	0.411427193342805
0.370000000000001	0.409047619788683
0.379999999999999	0.406674480987454
0.390000000000001	0.404307924000181
0.399999999999999	0.401948093891003
0.410000000000000	0.399595133693380
0.419999999999998	0.397249184377633
0.430000000000000	0.394910384819752
0.440000000000001	0.392578871771525
0.449999999999999	0.390254779831953
0.460000000000001	0.387938241419987
0.469999999999999	0.385629386748586
0.480000000000000	0.383328343800086
0.489999999999998	0.381035238302913
0.500000000000000	0.378750193709599
0.509999999999998	0.376473331176152
0.520000000000000	0.374204769542728
0.530000000000001	0.371944625315650
0.539999999999999	0.369693012650733
0.550000000000001	0.367450043337933
0.559999999999999	0.365215826787306
0.570000000000000	0.362990470016275
0.579999999999998	0.360774077638195
0.590000000000000	0.358566751852199
0.599999999999998	0.356368592434333
0.609999999999999	0.354179696729954
0.620000000000001	0.352000159647385
0.629999999999999	0.349830073652814
0.640000000000001	0.347669528766420
0.649999999999999	0.345518612559723
0.660000000000000	0.343377410154120
0.669999999999998	0.341246004220617
0.680000000000000	0.339124474980721
0.690000000000001	0.337012900208482
0.699999999999999	0.334911355233665
0.710000000000001	0.332819912946030
0.719999999999999	0.330738643800714
0.730000000000000	0.328667615824663
0.739999999999998	0.326606894624137
0.750000000000000	0.324556543393219
0.759999999999998	0.322516622923355
0.770000000000000	0.320487191613850
0.780000000000001	0.318468305483346
0.789999999999999	0.316460018182226
0.800000000000001	0.314462381005925
0.809999999999999	0.312475442909147
0.820000000000000	0.310499250520926
0.829999999999998	0.308533848160541
0.840000000000000	0.306579277854235
0.849999999999998	0.304635579352731
0.859999999999999	0.302702790149507
0.870000000000001	0.300780945499807
0.879999999999999	0.298870078440375
0.890000000000001	0.296970219809859
0.899999999999999	0.295081398269895
0.910000000000000	0.293203640326811
0.919999999999998	0.291336970353953
0.930000000000000	0.289481410614582
0.940000000000001	0.287636981285346
0.949999999999999	0.285803700480270
0.960000000000001	0.283981584275259
0.969999999999999	0.282170646733091
0.980000000000000	0.280370899928851
0.989999999999998	0.278582353975816
1	0.276805017051733
1.01000000000000	0.275038895425489
1.02000000000000	0.273283993484134
1.03000000000000	0.271540313760247
1.04000000000000	0.269807856959607
1.05000000000000	0.268086621989148
1.06000000000000	0.266376605985198
1.07000000000000	0.264677804341936
1.08000000000000	0.262990210740088
1.09000000000000	0.261313817175809
1.10000000000000	0.259648613989753
1.11000000000000	0.257994589896283
1.12000000000000	0.256351732012837
1.13000000000000	0.254720025889384
1.14000000000000	0.253099455537993
1.15000000000000	0.251490003462468
1.16000000000000	0.249891650688038
1.17000000000000	0.248304376791091
1.18000000000000	0.246728159928918
1.19000000000000	0.245162976869460
1.20000000000000	0.243608803021048
1.21000000000000	0.242065612462093
1.22000000000000	0.240533377970740
1.23000000000000	0.239012071054452
1.24000000000000	0.237501661979509
1.25000000000000	0.236002119800421
1.26000000000000	0.234513412389216
1.27000000000000	0.233035506464620
1.28000000000000	0.231568367621084
1.29000000000000	0.230111960357672
1.30000000000000	0.228666248106772
1.31000000000000	0.227231193262646
1.32000000000000	0.225806757209783
1.33000000000000	0.224392900351054
1.34000000000000	0.222989582135655
1.35000000000000	0.221596761086842
1.36000000000000	0.220214394829419
1.37000000000000	0.218842440117002
1.38000000000000	0.217480852859024
1.39000000000000	0.216129588147488
1.40000000000000	0.214788600283454
1.41000000000000	0.213457842803257
1.42000000000000	0.212137268504438
1.43000000000000	0.210826829471392
1.44000000000000	0.209526477100726
1.45000000000000	0.208236162126312
1.46000000000000	0.206955834644035
1.47000000000000	0.205685444136238
1.48000000000000	0.204424939495844
1.49000000000000	0.203174269050159
1.50000000000000	0.201933380584355
1.51000000000000	0.200702221364622
1.52000000000000	0.199480738160988
1.53000000000000	0.198268877269808
1.54000000000000	0.197066584535911
1.55000000000000	0.195873805374406
1.56000000000000	0.194690484792155
1.57000000000000	0.193516567408889
1.58000000000000	0.192351997477988
1.59000000000000	0.191196718906908
1.60000000000000	0.190050675277262
1.61000000000000	0.188913809864551
1.62000000000000	0.187786065657544
1.63000000000000	0.186667385377315
1.64000000000000	0.185557711495916
1.65000000000000	0.184456986254715
1.66000000000000	0.183365151682372
1.67000000000000	0.182282149612478
1.68000000000000	0.181207921700832
1.69000000000000	0.180142409442384
1.70000000000000	0.179085554187823
1.71000000000000	0.178037297159825
1.72000000000000	0.176997579468954
1.73000000000000	0.175966342129228
1.74000000000000	0.174943526073339
1.75000000000000	0.173929072167539
1.76000000000000	0.172922921226192
1.77000000000000	0.171925014025992
1.78000000000000	0.170935291319845
1.79000000000000	0.169953693850439
1.80000000000000	0.168980162363468
1.81000000000000	0.168014637620555
1.82000000000000	0.167057060411837
1.83000000000000	0.166107371568252
1.84000000000000	0.165165511973497
1.85000000000000	0.164231422575687
1.86000000000000	0.163305044398705
1.87000000000000	0.162386318553247
1.88000000000000	0.161475186247573
1.89000000000000	0.160571588797954
1.90000000000000	0.159675467638835
1.91000000000000	0.158786764332705
1.92000000000000	0.157905420579687
1.93000000000000	0.157031378226839
1.94000000000000	0.156164579277185
1.95000000000000	0.155304965898476
1.96000000000000	0.154452480431666
1.97000000000000	0.153607065399144
1.98000000000000	0.152768663512687
1.99000000000000	0.151937217681166
2	0.151112671017996
2.01000000000000	0.150294966848334
2.02000000000000	0.149484048716035
2.03000000000000	0.148679860390368
2.04000000000000	0.147882345872490
2.05000000000000	0.147091449401688
2.06000000000000	0.146307115461402
2.07000000000000	0.145529288785004
2.08000000000000	0.144757914361376
2.09000000000000	0.143992937440257
2.10000000000000	0.143234303537382
2.11000000000000	0.142481958439416
2.12000000000000	0.141735848208678
2.13000000000000	0.140995919187665
2.14000000000000	0.140262118003379
2.15000000000000	0.139534391571467
2.16000000000000	0.138812687100158
2.17000000000000	0.138096952094036
2.18000000000000	0.137387134357607
2.19000000000000	0.136683181998711
2.20000000000000	0.135985043431745
2.21000000000000	0.135292667380722
2.22000000000000	0.134606002882167
2.23000000000000	0.133924999287841
2.24000000000000	0.133249606267319
2.25000000000000	0.132579773810399
2.26000000000000	0.131915452229372
2.27000000000000	0.131256592161136
2.28000000000000	0.130603144569166
2.29000000000000	0.129955060745347
2.30000000000000	0.129312292311666
2.31000000000000	0.128674791221772
2.32000000000000	0.128042509762401
2.33000000000000	0.127415400554676
2.34000000000000	0.126793416555287
2.35000000000000	0.126176511057539
2.36000000000000	0.125564637692294
2.37000000000000	0.124957750428788
2.38000000000000	0.124355803575341
2.39000000000000	0.123758751779960
2.40000000000000	0.123166550030830
2.41000000000000	0.122579153656710
2.42000000000000	0.121996518327218
2.43000000000000	0.121418600053032
2.44000000000000	0.120845355185984
2.45000000000000	0.120276740419073
2.46000000000000	0.119712712786380
2.47000000000000	0.119153229662900
2.48000000000000	0.118598248764294
2.49000000000000	0.118047728146555
2.50000000000000	0.117501626205595
2.51000000000000	0.116959901676758
2.52000000000000	0.116422513634261
2.53000000000000	0.115889421490555
2.54000000000000	0.115360584995630
2.55000000000000	0.114835964236240
2.56000000000000	0.114315519635074
2.57000000000000	0.113799211949853
2.58000000000000	0.113287002272380
2.59000000000000	0.112778852027523
2.60000000000000	0.112274722972142
2.61000000000000	0.111774577193964
2.62000000000000	0.111278377110411
2.63000000000000	0.110786085467365
2.64000000000000	0.110297665337895
2.65000000000000	0.109813080120936
2.66000000000000	0.109332293539921
2.67000000000000	0.108855269641369
2.68000000000000	0.108381972793438
2.69000000000000	0.107912367684429
2.70000000000000	0.107446419321262
2.71000000000000	0.106984093027909
2.72000000000000	0.106525354443793
2.73000000000000	0.106070169522159
2.74000000000000	0.105618504528409
2.75000000000000	0.105170326038407
2.76000000000000	0.104725600936753
2.77000000000000	0.104284296415039
2.78000000000000	0.103846379970069
2.79000000000000	0.103411819402058
2.80000000000000	0.102980582812809
2.81000000000000	0.102552638603865
2.82000000000000	0.102127955474647
2.83000000000000	0.101706502420559
2.84000000000000	0.101288248731091
2.85000000000000	0.100873163987894
2.86000000000000	0.100461218062836
2.87000000000000	0.100052381116059
2.88000000000000	0.0996466235939998
2.89000000000000	0.0992439162274170
2.90000000000000	0.0988442300293947
2.91000000000000	0.0984475362933386
2.92000000000000	0.0980538065909622
2.93000000000000	0.0976630127702627
2.94000000000000	0.0972751269534897
2.95000000000000	0.0968901215351051
2.96000000000000	0.0965079691797366
2.97000000000000	0.0961286428201266
2.98000000000000	0.0957521156550740
2.99000000000000	0.0953783611473730
3	0.0950073530217477
3.01000000000000	0.0946390652627848
3.02000000000000	0.0942734721128617
3.03000000000000	0.0939105480700766
3.04000000000000	0.0935502678861741
3.05000000000000	0.0931926065644731
3.06000000000000	0.0928375393577939
3.07000000000000	0.0924850417663866
3.08000000000000	0.0921350895358611
3.09000000000000	0.0917876586551181
3.10000000000000	0.0914427253542846
3.11000000000000	0.0911002661026512
3.12000000000000	0.0907602576066123
3.13000000000000	0.0904226768076130
3.14000000000000	0.0900875008800969
3.15000000000000	0.0897547072294627
3.16000000000000	0.0894242734900227
3.17000000000000	0.0890961775229701
3.18000000000000	0.0887703974143499
3.19000000000000	0.0884469114730389
3.20000000000000	0.0881256982287306
3.21000000000000	0.0878067364299281
3.22000000000000	0.0874900050419455
3.23000000000000	0.0871754832449160
3.24000000000000	0.0868631504318089
3.25000000000000	0.0865529862064552
3.26000000000000	0.0862449703815826
3.27000000000000	0.0859390829768576
3.28000000000000	0.0856353042169400
3.29000000000000	0.0853336145295447
3.30000000000000	0.0850339945435144
3.31000000000000	0.0847364250869021
3.32000000000000	0.0844408871850642
3.33000000000000	0.0841473620587645
3.34000000000000	0.0838558311222873
3.35000000000000	0.0835662759815640
3.36000000000000	0.0832786784323085
3.37000000000000	0.0829930204581649
3.38000000000000	0.0827092842288666
3.39000000000000	0.0824274520984071
3.40000000000000	0.0821475066032224
3.41000000000000	0.0818694304603841
3.42000000000000	0.0815932065658073
3.43000000000000	0.0813188179924671
3.44000000000000	0.0810462479886301
3.45000000000000	0.0807754799760973
3.46000000000000	0.0805064975484576
3.47000000000000	0.0802392844693581
3.48000000000000	0.0799738246707812
3.49000000000000	0.0797101022513398
3.50000000000000	0.0794481014745817
3.51000000000000	0.0791878067673080
3.52000000000000	0.0789292027179041
3.53000000000000	0.0786722740746839
3.54000000000000	0.0784170057442462
3.55000000000000	0.0781633827898450
3.56000000000000	0.0779113904297718
3.57000000000000	0.0776610140357514
3.58000000000000	0.0774122391313509
3.59000000000000	0.0771650513904010
3.60000000000000	0.0769194366354317
3.61000000000000	0.0766753808361195
3.62000000000000	0.0764328701077481
3.63000000000000	0.0761918907096838
3.64000000000000	0.0759524290438609
3.65000000000000	0.0757144716532830
3.66000000000000	0.0754780052205357
3.67000000000000	0.0752430165663132
3.68000000000000	0.0750094926479568
3.69000000000000	0.0747774205580077
3.70000000000000	0.0745467875227723
3.71000000000000	0.0743175809008991
3.72000000000000	0.0740897881819714
3.73000000000000	0.0738633969851093
3.74000000000000	0.0736383950575880
3.75000000000000	0.0734147702734657
3.76000000000000	0.0731925106322273
3.77000000000000	0.0729716042574375
3.78000000000000	0.0727520393954100
3.79000000000000	0.0725338044138864
3.80000000000000	0.0723168878007291
3.81000000000000	0.0721012781626270
3.82000000000000	0.0718869642238120
3.83000000000000	0.0716739348247900
3.84000000000000	0.0714621789210823
3.85000000000000	0.0712516855819805
3.86000000000000	0.0710424439893131
3.87000000000000	0.0708344434362244
3.88000000000000	0.0706276733259650
3.89000000000000	0.0704221231706950
3.90000000000000	0.0702177825902985
3.91000000000000	0.0700146413112111
3.92000000000000	0.0698126891652563
3.93000000000000	0.0696119160884982
3.94000000000000	0.0694123121201012
3.95000000000000	0.0692138674012042
3.96000000000000	0.0690165721738053
3.97000000000000	0.0688204167796578
3.98000000000000	0.0686253916591780
3.99000000000000	0.0684314873503638
4	0.0682386944877248
4.01000000000000	0.0680470038012227
4.02000000000000	0.0678564061152247
4.03000000000000	0.0676668923474652
4.04000000000000	0.0674784535080201
4.05000000000000	0.0672910806982915
4.06000000000000	0.0671047651100029
4.07000000000000	0.0669194980242054
4.08000000000000	0.0667352708102938
4.09000000000000	0.0665520749250331
4.10000000000000	0.0663699019115969
4.11000000000000	0.0661887433986133
4.12000000000000	0.0660085910992241
4.13000000000000	0.0658294368101519
4.14000000000000	0.0656512724107777
4.15000000000000	0.0654740898622286
4.16000000000000	0.0652978812064764
4.17000000000000	0.0651226385654439
4.18000000000000	0.0649483541401219
4.19000000000000	0.0647750202096966
4.20000000000000	0.0646026291306855
4.21000000000000	0.0644311733360825
4.22000000000000	0.0642606453345133
4.23000000000000	0.0640910377093994
4.24000000000000	0.0639223431181316
4.25000000000000	0.0637545542912523
4.26000000000000	0.0635876640316471
4.27000000000000	0.0634216652137449
4.28000000000000	0.0632565507827276
4.29000000000000	0.0630923137537476
4.30000000000000	0.0629289472111548
4.31000000000000	0.0627664443077318
4.32000000000000	0.0626047982639374
4.33000000000000	0.0624440023671592
4.34000000000000	0.0622840499709738
4.35000000000000	0.0621249344944159
4.36000000000000	0.0619666494212549
4.37000000000000	0.0618091882992805
4.38000000000000	0.0616525447395957
4.39000000000000	0.0614967124159173
4.40000000000000	0.0613416850638858
4.41000000000000	0.0611874564803810
4.42000000000000	0.0610340205228477
4.43000000000000	0.0608813711086270
4.44000000000000	0.0607295022142956
4.45000000000000	0.0605784078750137
4.46000000000000	0.0604280821838792
4.47000000000000	0.0602785192912892
4.48000000000000	0.0601297134043095
4.49000000000000	0.0599816587860505
4.50000000000000	0.0598343497550508
4.51000000000000	0.0596877806846675
4.52000000000000	0.0595419460024733
4.53000000000000	0.0593968401896611
4.54000000000000	0.0592524577804544
4.55000000000000	0.0591087933615255
4.56000000000000	0.0589658415714197
4.57000000000000	0.0588235970999867
4.58000000000000	0.0586820546878170
4.59000000000000	0.0585412091256869
4.60000000000000	0.0584010552540088
4.61000000000000	0.0582615879622867
4.62000000000000	0.0581228021885802
4.63000000000000	0.0579846929189736
4.64000000000000	0.0578472551870496
4.65000000000000	0.0577104840733726
4.66000000000000	0.0575743747049741
4.67000000000000	0.0574389222548467
4.68000000000000	0.0573041219414424
4.69000000000000	0.0571699690281780
4.70000000000000	0.0570364588229447
4.71000000000000	0.0569035866776251
4.72000000000000	0.0567713479876139
4.73000000000000	0.0566397381913454
4.74000000000000	0.0565087527698264
4.75000000000000	0.0563783872461739
4.76000000000000	0.0562486371851587
4.77000000000000	0.0561194981927539
4.78000000000000	0.0559909659156884
4.79000000000000	0.0558630360410068
4.80000000000000	0.0557357042956329
4.81000000000000	0.0556089664459389
4.82000000000000	0.0554828182973201
4.83000000000000	0.0553572556937733
4.84000000000000	0.0552322745174810
4.85000000000000	0.0551078706884006
4.86000000000000	0.0549840401638576
4.87000000000000	0.0548607789381437
4.88000000000000	0.0547380830421205
4.89000000000000	0.0546159485428259
4.90000000000000	0.0544943715430870
4.91000000000000	0.0543733481811368
4.92000000000000	0.0542528746302347
4.93000000000000	0.0541329470982918
4.94000000000000	0.0540135618275015
4.95000000000000	0.0538947150939730
4.96000000000000	0.0537764032073692
4.97000000000000	0.0536586225105500
4.98000000000000	0.0535413693792188
4.99000000000000	0.0534246402215726
5	0.0533084314779573
5.01000000000000	0.0531927396205267
5.02000000000000	0.0530775611529044
5.03000000000000	0.0529628926098514
5.04000000000000	0.0528487305569361
5.05000000000000	0.0527350715902085
5.06000000000000	0.0526219123358787
5.07000000000000	0.0525092494499984
5.08000000000000	0.0523970796181468
5.09000000000000	0.0522853995551191
5.10000000000000	0.0521742060046199
5.11000000000000	0.0520634957389592
5.12000000000000	0.0519532655587520
5.13000000000000	0.0518435122926222
5.14000000000000	0.0517342327969086
5.15000000000000	0.0516254239553754
5.16000000000000	0.0515170826789258
5.17000000000000	0.0514092059053184
5.18000000000000	0.0513017905988872
5.19000000000000	0.0511948337502656
5.20000000000000	0.0510883323761114
5.21000000000000	0.0509822835188383
5.22000000000000	0.0508766842463470
5.23000000000000	0.0507715316517616
5.24000000000000	0.0506668228531688
5.25000000000000	0.0505625549933594
5.26000000000000	0.0504587252395732
5.27000000000000	0.0503553307832462
5.28000000000000	0.0502523688397628
5.29000000000000	0.0501498366482073
5.30000000000000	0.0500477314711220
5.31000000000000	0.0499460505942652
5.32000000000000	0.0498447913263739
5.33000000000000	0.0497439509989280
5.34000000000000	0.0496435269659177
5.35000000000000	0.0495435166036135
5.36000000000000	0.0494439173103393
5.37000000000000	0.0493447265062472
5.38000000000000	0.0492459416330950
5.39000000000000	0.0491475601540274
5.40000000000000	0.0490495795533583
5.41000000000000	0.0489519973363564
5.42000000000000	0.0488548110290331
5.43000000000000	0.0487580181779318
5.44000000000000	0.0486616163499223
5.45000000000000	0.0485656031319939
5.46000000000000	0.0484699761310539
5.47000000000000	0.0483747329737268
5.48000000000000	0.0482798713061562
5.49000000000000	0.0481853887938091
5.50000000000000	0.0480912831212823
5.51000000000000	0.0479975519921105
5.52000000000000	0.0479041931285775
5.53000000000000	0.0478112042715291
5.54000000000000	0.0477185831801877
5.55000000000000	0.0476263276319699
5.56000000000000	0.0475344354223054
5.57000000000000	0.0474429043644582
5.58000000000000	0.0473517322893494
5.59000000000000	0.0472609170453834
5.60000000000000	0.0471704564982745
5.61000000000000	0.0470803485308757
5.62000000000000	0.0469905910430103
5.63000000000000	0.0469011819513050
5.64000000000000	0.0468121191890239
5.65000000000000	0.0467234007059059
5.66000000000000	0.0466350244680031
5.67000000000000	0.0465469884575209
5.68000000000000	0.0464592906726605
5.69000000000000	0.0463719291274621
5.70000000000000	0.0462849018516513
5.71000000000000	0.0461982068904862
5.72000000000000	0.0461118423046059
5.73000000000000	0.0460258061698821
5.74000000000000	0.0459400965772712
5.75000000000000	0.0458547116326677
5.76000000000000	0.0457696494567609
5.77000000000000	0.0456849081848918
5.78000000000000	0.0456004859669112
5.79000000000000	0.0455163809670413
5.80000000000000	0.0454325913637370
5.81000000000000	0.0453491153495493
5.82000000000000	0.0452659511309909
5.83000000000000	0.0451830969284021
5.84000000000000	0.0451005509758188
5.85000000000000	0.0450183115208425
5.86000000000000	0.0449363768245105
5.87000000000000	0.0448547451611683
5.88000000000000	0.0447734148183441
5.89000000000000	0.0446923840966224
5.90000000000000	0.0446116513095217
5.91000000000000	0.0445312147833718
5.92000000000000	0.0444510728571930
5.93000000000000	0.0443712238825768
5.94000000000000	0.0442916662235668
5.95000000000000	0.0442123982565429
5.96000000000000	0.0441334183701050
5.97000000000000	0.0440547249649585
5.98000000000000	0.0439763164538018
5.99000000000000	0.0438981912612136
6	0.0438203478235423
6.01000000000000	0.0437427845887973
6.02000000000000	0.0436655000165395
6.03000000000000	0.0435884925777747
6.04000000000000	0.0435117607548481
6.05000000000000	0.0434353030413385
6.06000000000000	0.0433591179419553
6.07000000000000	0.0432832039724353
6.08000000000000	0.0432075596594418
6.09000000000000	0.0431321835404638
6.10000000000000	0.0430570741637170
6.11000000000000	0.0429822300880449
6.12000000000000	0.0429076498828228
6.13000000000000	0.0428333321278597
6.14000000000000	0.0427592754133053
6.15000000000000	0.0426854783395547
6.16000000000000	0.0426119395171549
6.17000000000000	0.0425386575667140
6.18000000000000	0.0424656311188087
6.19000000000000	0.0423928588138952
6.20000000000000	0.0423203393022190
6.21000000000000	0.0422480712437274
6.22000000000000	0.0421760533079820
6.23000000000000	0.0421042841740719
6.24000000000000	0.0420327625305284
6.25000000000000	0.0419614870752409
6.26000000000000	0.0418904565153723
6.27000000000000	0.0418196695672769
6.28000000000000	0.0417491249564182
6.29000000000000	0.0416788214172874
6.30000000000000	0.0416087576933239
6.31000000000000	0.0415389325368356
6.32000000000000	0.0414693447089198
6.33000000000000	0.0413999929793865
6.34000000000000	0.0413308761266805
6.35000000000000	0.0412619929378057
6.36000000000000	0.0411933422082499
6.37000000000000	0.0411249227419098
6.38000000000000	0.0410567333510175
6.39000000000000	0.0409887728560676
6.40000000000000	0.0409210400857444
6.41000000000000	0.0408535338768515
6.42000000000000	0.0407862530742394
6.43000000000000	0.0407191965307371
6.44000000000000	0.0406523631070814
6.45000000000000	0.0405857516718493
6.46000000000000	0.0405193611013899
6.47000000000000	0.0404531902797563
6.48000000000000	0.0403872380986406
6.49000000000000	0.0403215034573066
6.50000000000000	0.0402559852625259
6.51000000000000	0.0401906824285122
6.52000000000000	0.0401255938768587
6.53000000000000	0.0400607185364736
6.54000000000000	0.0399960553435187
6.55000000000000	0.0399316032413471
6.56000000000000	0.0398673611804414
6.57000000000000	0.0398033281183539
6.58000000000000	0.0397395030196460
6.59000000000000	0.0396758848558289
6.60000000000000	0.0396124726053048
6.61000000000000	0.0395492652533088
6.62000000000000	0.0394862617918508
6.63000000000000	0.0394234612196587
6.64000000000000	0.0393608625421222
6.65000000000000	0.0392984647712362
6.66000000000000	0.0392362669255461
6.67000000000000	0.0391742680300926
6.68000000000000	0.0391124671163572
6.69000000000000	0.0390508632222091
6.70000000000000	0.0389894553918515
6.71000000000000	0.0389282426757690
6.72000000000000	0.0388672241306759
6.73000000000000	0.0388063988194636
6.74000000000000	0.0387457658111507
6.75000000000000	0.0386853241808315
6.76000000000000	0.0386250730096261
6.77000000000000	0.0385650113846309
6.78000000000000	0.0385051383988697
6.79000000000000	0.0384454531512444
6.80000000000000	0.0383859547464873
6.81000000000000	0.0383266422951135
6.82000000000000	0.0382675149133734
6.83000000000000	0.0382085717232060
6.84000000000000	0.0381498118521926
6.85000000000000	0.0380912344335110
6.86000000000000	0.0380328386058903
6.87000000000000	0.0379746235135651
6.88000000000000	0.0379165883062319
6.89000000000000	0.0378587321390049
6.90000000000000	0.0378010541723717
6.91000000000000	0.0377435535721506
6.92000000000000	0.0376862295094478
6.93000000000000	0.0376290811606144
6.94000000000000	0.0375721077072053
6.95000000000000	0.0375153083359361
6.96000000000000	0.0374586822386442
6.97000000000000	0.0374022286122456
6.98000000000000	0.0373459466586962
6.99000000000000	0.0372898355849509
7	0.0372338946029239
7.01000000000000	0.0371781229294502
7.02000000000000	0.0371225197862455
7.03000000000000	0.0370670843998694
7.04000000000000	0.0370118160016851
7.05000000000000	0.0369567138278236
7.06000000000000	0.0369017771191447
7.07000000000000	0.0368470051212010
7.08000000000000	0.0367923970842006
7.09000000000000	0.0367379522629709
7.10000000000000	0.0366836699169225
7.11000000000000	0.0366295493100132
7.12000000000000	0.0365755897107136
7.13000000000000	0.0365217903919707
7.14000000000000	0.0364681506311743
7.15000000000000	0.0364146697101219
7.16000000000000	0.0363613469149852
7.17000000000000	0.0363081815362756
7.18000000000000	0.0362551728688118
7.19000000000000	0.0362023202116857
7.20000000000000	0.0361496228682300
7.21000000000000	0.0360970801459861
7.22000000000000	0.0360446913566707
7.23000000000000	0.0359924558161452
7.24000000000000	0.0359403728443836
7.25000000000000	0.0358884417654403
7.26000000000000	0.0358366619074209
7.27000000000000	0.0357850326024496
7.28000000000000	0.0357335531866398
7.29000000000000	0.0356822230000637
7.30000000000000	0.0356310413867222
7.31000000000000	0.0355800076945153
7.32000000000000	0.0355291212752130
7.33000000000000	0.0354783814844255
7.34000000000000	0.0354277876815754
7.35000000000000	0.0353773392298682
7.36000000000000	0.0353270354962643
7.37000000000000	0.0352768758514512
7.38000000000000	0.0352268596698153
7.39000000000000	0.0351769863294145
7.40000000000000	0.0351272552119508
7.41000000000000	0.0350776657027435
7.42000000000000	0.0350282171907019
7.43000000000000	0.0349789090682995
7.44000000000000	0.0349297407315466
7.45000000000000	0.0348807115799650
7.46000000000000	0.0348318210165619
7.47000000000000	0.0347830684478044
7.48000000000000	0.0347344532835933
7.49000000000000	0.0346859749372391
7.50000000000000	0.0346376328254365
7.51000000000000	0.0345894263682392
7.52000000000000	0.0345413549890362
7.53000000000000	0.0344934181145266
7.54000000000000	0.0344456151746968
7.55000000000000	0.0343979456027947
7.56000000000000	0.0343504088353081
7.57000000000000	0.0343030043119398
7.58000000000000	0.0342557314755850
7.59000000000000	0.0342085897723078
7.60000000000000	0.0341615786513190
7.61000000000000	0.0341146975649527
7.62000000000000	0.0340679459686445
7.63000000000000	0.0340213233209087
7.64000000000000	0.0339748290833167
7.65000000000000	0.0339284627204750
7.66000000000000	0.0338822237000029
7.67000000000000	0.0338361114925120
7.68000000000000	0.0337901255715845
7.69000000000000	0.0337442654137517
7.70000000000000	0.0336985304984735
7.71000000000000	0.0336529203081173
7.72000000000000	0.0336074343279381
7.73000000000000	0.0335620720460571
7.74000000000000	0.0335168329534422
7.75000000000000	0.0334717165438879
7.76000000000000	0.0334267223139947
7.77000000000000	0.0333818497631503
7.78000000000000	0.0333370983935099
7.79000000000000	0.0332924677099761
7.80000000000000	0.0332479572201802
7.81000000000000	0.0332035664344633
7.82000000000000	0.0331592948658573
7.83000000000000	0.0331151420300659
7.84000000000000	0.0330711074454463
7.85000000000000	0.0330271906329906
7.86000000000000	0.0329833911163077
7.87000000000000	0.0329397084216050
7.88000000000000	0.0328961420776707
7.89000000000000	0.0328526916158560
7.90000000000000	0.0328093565700567
7.91000000000000	0.0327661364766969
7.92000000000000	0.0327230308747108
7.93000000000000	0.0326800393055257
7.94000000000000	0.0326371613130451
7.95000000000000	0.0325943964436310
7.96000000000000	0.0325517442460887
7.97000000000000	0.0325092042716482
7.98000000000000	0.0324667760739491
7.99000000000000	0.0324244592090235
8	0.0323822532352807
8.01000000000000	0.0323401577134895
8.02000000000000	0.0322981722067636
8.03000000000000	0.0322562962805452
8.04000000000000	0.0322145295025894
8.05000000000000	0.0321728714429486
8.06000000000000	0.0321313216739568
8.07000000000000	0.0320898797702148
8.08000000000000	0.0320485453085745
8.09000000000000	0.0320073178681242
8.10000000000000	0.0319661970301730
8.11000000000000	0.0319251823782368
8.12000000000000	0.0318842734980232
8.13000000000000	0.0318434699774167
8.14000000000000	0.0318027714064640
8.15000000000000	0.0317621773773610
8.16000000000000	0.0317216874844369
8.17000000000000	0.0316813013241408
8.18000000000000	0.0316410184950280
8.19000000000000	0.0316008385977453
8.20000000000000	0.0315607612350176
8.21000000000000	0.0315207860116348
8.22000000000000	0.0314809125344372
8.23000000000000	0.0314411404123027
8.24000000000000	0.0314014692561330
8.25000000000000	0.0313618986788408
8.26000000000000	0.0313224282953366
8.27000000000000	0.0312830577225151
8.28000000000000	0.0312437865792430
8.29000000000000	0.0312046144863457
8.30000000000000	0.0311655410665946
8.31000000000000	0.0311265659446949
8.32000000000000	0.0310876887472721
8.33000000000000	0.0310489091028607
8.34000000000000	0.0310102266418913
8.35000000000000	0.0309716409966784
8.36000000000000	0.0309331518014078
8.37000000000000	0.0308947586921256
8.38000000000000	0.0308564613067254
8.39000000000000	0.0308182592849365
8.40000000000000	0.0307801522683128
8.41000000000000	0.0307421399002202
8.42000000000000	0.0307042218258257
8.43000000000000	0.0306663976920856
8.44000000000000	0.0306286671477339
8.45000000000000	0.0305910298432714
8.46000000000000	0.0305534854309545
8.47000000000000	0.0305160335647839
8.48000000000000	0.0304786739004926
8.49000000000000	0.0304414060955372
8.50000000000000	0.0304042298090844
8.51000000000000	0.0303671447020021
8.52000000000000	0.0303301504368476
8.53000000000000	0.0302932466778577
8.54000000000000	0.0302564330909377
8.55000000000000	0.0302197093436507
8.56000000000000	0.0301830751052081
8.57000000000000	0.0301465300464580
8.58000000000000	0.0301100738398761
8.59000000000000	0.0300737061595551
8.60000000000000	0.0300374266811943
8.61000000000000	0.0300012350820903
8.62000000000000	0.0299651310411260
8.63000000000000	0.0299291142387623
8.64000000000000	0.0298931843570265
8.65000000000000	0.0298573410795041
8.66000000000000	0.0298215840913284
8.67000000000000	0.0297859130791711
8.68000000000000	0.0297503277312326
8.69000000000000	0.0297148277372330
8.70000000000000	0.0296794127884026
8.71000000000000	0.0296440825774724
8.72000000000000	0.0296088367986647
8.73000000000000	0.0295736751476851
8.74000000000000	0.0295385973217118
8.75000000000000	0.0295036030193877
8.76000000000000	0.0294686919408114
8.77000000000000	0.0294338637875278
8.78000000000000	0.0293991182625195
8.79000000000000	0.0293644550701984
8.80000000000000	0.0293298739163966
8.81000000000000	0.0292953745083578
8.82000000000000	0.0292609565547293
8.83000000000000	0.0292266197655524
8.84000000000000	0.0291923638522554
8.85000000000000	0.0291581885276441
8.86000000000000	0.0291240935058938
8.87000000000000	0.0290900785025413
8.88000000000000	0.0290561432344768
8.89000000000000	0.0290222874199350
8.90000000000000	0.0289885107784880
8.91000000000000	0.0289548130310368
8.92000000000000	0.0289211938998032
8.93000000000000	0.0288876531083224
8.94000000000000	0.0288541903814349
8.95000000000000	0.0288208054452784
8.96000000000000	0.0287874980272807
8.97000000000000	0.0287542678561517
8.98000000000000	0.0287211146618756
8.99000000000000	0.0286880381757041
9	0.0286550381301479
9.01000000000000	0.0286221142589698
9.02000000000000	0.0285892662971773
9.03000000000000	0.0285564939810153
9.04000000000000	0.0285237970479586
9.05000000000000	0.0284911752367046
9.06000000000000	0.0284586282871669
9.07000000000000	0.0284261559404669
9.08000000000000	0.0283937579389277
9.09000000000000	0.0283614340260667
9.10000000000000	0.0283291839465887
9.11000000000000	0.0282970074463789
9.12000000000000	0.0282649042724960
9.13000000000000	0.0282328741731653
9.14000000000000	0.0282009168977727
9.15000000000000	0.0281690321968566
9.16000000000000	0.0281372198221018
9.17000000000000	0.0281054795263338
9.18000000000000	0.0280738110635105
9.19000000000000	0.0280422141887172
9.20000000000000	0.0280106886581589
9.21000000000000	0.0279792342291548
9.22000000000000	0.0279478506601308
9.23000000000000	0.0279165377106145
9.24000000000000	0.0278852951412278
9.25000000000000	0.0278541227136808
9.26000000000000	0.0278230201907664
9.27000000000000	0.0277919873363525
9.28000000000000	0.0277610239153776
9.29000000000000	0.0277301296938435
9.30000000000000	0.0276993044388095
9.31000000000000	0.0276685479183868
9.32000000000000	0.0276378599017322
9.33000000000000	0.0276072401590420
9.34000000000000	0.0275766884615463
9.35000000000000	0.0275462045815033
9.36000000000000	0.0275157882921929
9.37000000000000	0.0274854393679118
9.38000000000000	0.0274551575839669
9.39000000000000	0.0274249427166703
9.40000000000000	0.0273947945433329
9.41000000000000	0.0273647128422598
9.42000000000000	0.0273346973927434
9.43000000000000	0.0273047479750591
9.44000000000000	0.0272748643704591
9.45000000000000	0.0272450463611671
9.46000000000000	0.0272152937303725
9.47000000000000	0.0271856062622260
9.48000000000000	0.0271559837418333
9.49000000000000	0.0271264259552498
9.50000000000000	0.0270969326894759
9.51000000000000	0.0270675037324513
9.52000000000000	0.0270381388730502
9.53000000000000	0.0270088379010754
9.54000000000000	0.0269796006072540
9.55000000000000	0.0269504267832312
9.56000000000000	0.0269213162215669
9.57000000000000	0.0268922687157286
9.58000000000000	0.0268632840600884
9.59000000000000	0.0268343620499163
9.60000000000000	0.0268055024813764
9.61000000000000	0.0267767051515214
9.62000000000000	0.0267479698582883
9.63000000000000	0.0267192964004928
9.64000000000000	0.0266906845778249
9.65000000000000	0.0266621341908443
9.66000000000000	0.0266336450409753
9.67000000000000	0.0266052169305021
9.68000000000000	0.0265768496625649
9.69000000000000	0.0265485430411531
9.70000000000000	0.0265202968711041
9.71000000000000	0.0264921109580951
9.72000000000000	0.0264639851086411
9.73000000000000	0.0264359191300890
9.74000000000000	0.0264079128306138
9.75000000000000	0.0263799660192140
9.76000000000000	0.0263520785057066
9.77000000000000	0.0263242501007231
9.78000000000000	0.0262964806157059
9.79000000000000	0.0262687698629022
9.80000000000000	0.0262411176553610
9.81000000000000	0.0262135238069288
9.82000000000000	0.0261859881322443
9.83000000000000	0.0261585104467351
9.84000000000000	0.0261310905666132
9.85000000000000	0.0261037283088708
9.86000000000000	0.0260764234912760
9.87000000000000	0.0260491759323690
9.88000000000000	0.0260219854514575
9.89000000000000	0.0259948518686129
9.90000000000000	0.0259677750046665
9.91000000000000	0.0259407546812047
9.92000000000000	0.0259137907205663
9.93000000000000	0.0258868829458367
9.94000000000000	0.0258600311808460
9.95000000000000	0.0258332352501627
9.96000000000000	0.0258064949790923
9.97000000000000	0.0257798101936717
9.98000000000000	0.0257531807206662
9.99000000000000	0.0257266063875647
10	0.0257000870225770
10.0100000000000	0.0256736224546296
10.0200000000000	0.0256472125133618
10.0300000000000	0.0256208570291218
10.0400000000000	0.0255945558329636
10.0500000000000	0.0255683087566429
10.0600000000000	0.0255421156326132
10.0700000000000	0.0255159762940228
10.0800000000000	0.0254898905747105
10.0900000000000	0.0254638583092027
10.1000000000000	0.0254378793327094
10.1100000000000	0.0254119534811203
10.1200000000000	0.0253860805910021
10.1300000000000	0.0253602604995946
10.1400000000000	0.0253344930448067
10.1500000000000	0.0253087780652143
10.1600000000000	0.0252831154000550
10.1700000000000	0.0252575048892264
10.1800000000000	0.0252319463732817
10.1900000000000	0.0252064396934266
10.2000000000000	0.0251809846915159
10.2100000000000	0.0251555812100502
10.2200000000000	0.0251302290921730
10.2300000000000	0.0251049281816663
10.2400000000000	0.0250796783229486
10.2500000000000	0.0250544793610706
10.2600000000000	0.0250293311417129
10.2700000000000	0.0250042335111821
10.2800000000000	0.0249791863164079
10.2900000000000	0.0249541894049398
10.3000000000000	0.0249292426249438
10.3100000000000	0.0249043458252000
10.3200000000000	0.0248794988550985
10.3300000000000	0.0248547015646369
10.3400000000000	0.0248299538044172
10.3500000000000	0.0248052554256424
10.3600000000000	0.0247806062801139
10.3700000000000	0.0247560062202281
10.3800000000000	0.0247314550989737
10.3900000000000	0.0247069527699286
10.4000000000000	0.0246824990872567
10.4100000000000	0.0246580939057052
10.4200000000000	0.0246337370806020
10.4300000000000	0.0246094284678520
10.4400000000000	0.0245851679239347
10.4500000000000	0.0245609553059014
10.4600000000000	0.0245367904713721
10.4700000000000	0.0245126732785328
10.4800000000000	0.0244886035861326
10.4900000000000	0.0244645812534807
10.5000000000000	0.0244406061404443
10.5100000000000	0.0244166781074449
10.5200000000000	0.0243927970154562
10.5300000000000	0.0243689627260009
10.5400000000000	0.0243451751011490
10.5500000000000	0.0243214340035131
10.5600000000000	0.0242977392962478
10.5700000000000	0.0242740908430460
10.5800000000000	0.0242504885081363
10.5900000000000	0.0242269321562804
10.6000000000000	0.0242034216527705
10.6100000000000	0.0241799568634268
10.6200000000000	0.0241565376545946
10.6300000000000	0.0241331638931424
10.6400000000000	0.0241098354464581
10.6500000000000	0.0240865521824479
10.6600000000000	0.0240633139695329
10.6700000000000	0.0240401206766464
10.6800000000000	0.0240169721732322
10.6900000000000	0.0239938683292411
10.7000000000000	0.0239708090151293
10.7100000000000	0.0239477941018560
10.7200000000000	0.0239248234608797
10.7300000000000	0.0239018969641574
10.7400000000000	0.0238790144841409
10.7500000000000	0.0238561758937751
10.7600000000000	0.0238333810664955
10.7700000000000	0.0238106298762257
10.7800000000000	0.0237879221973745
10.7900000000000	0.0237652579048351
10.8000000000000	0.0237426368739811
10.8100000000000	0.0237200589806651
10.8200000000000	0.0236975241012161
10.8300000000000	0.0236750321124373
10.8400000000000	0.0236525828916037
10.8500000000000	0.0236301763164599
10.8600000000000	0.0236078122652181
10.8700000000000	0.0235854906165552
10.8800000000000	0.0235632112496111
10.8900000000000	0.0235409740439869
10.9000000000000	0.0235187788797414
10.9100000000000	0.0234966256373901
10.9200000000000	0.0234745141979024
10.9300000000000	0.0234524444426998
10.9400000000000	0.0234304162536536
10.9500000000000	0.0234084295130823
10.9600000000000	0.0233864841037505
10.9700000000000	0.0233645799088660
10.9800000000000	0.0233427168120776
10.9900000000000	0.0233208946974734
11	0.0232991134495790
11.0100000000000	0.0232773729533546
11.0200000000000	0.0232556730941936
11.0300000000000	0.0232340137579202
11.0400000000000	0.0232123948307875
11.0500000000000	0.0231908161994760
11.0600000000000	0.0231692777510902
11.0700000000000	0.0231477793731580
11.0800000000000	0.0231263209536284
11.0900000000000	0.0231049023808689
11.1000000000000	0.0230835235436641
11.1100000000000	0.0230621843312135
11.1200000000000	0.0230408846331299
11.1300000000000	0.0230196243394369
11.1400000000000	0.0229984033405676
11.1500000000000	0.0229772215273623
11.1600000000000	0.0229560787910665
11.1700000000000	0.0229349750233296
11.1800000000000	0.0229139101162022
11.1900000000000	0.0228928839621349
11.2000000000000	0.0228718964539762
11.2100000000000	0.0228509474849705
11.2200000000000	0.0228300369487566
11.2300000000000	0.0228091647393656
11.2400000000000	0.0227883307512193
11.2500000000000	0.0227675348791279
11.2600000000000	0.0227467770182890
11.2700000000000	0.0227260570642855
11.2800000000000	0.0227053749130830
11.2900000000000	0.0226847304610295
11.3000000000000	0.0226641236048524
11.3100000000000	0.0226435542416576
11.3200000000000	0.0226230222689273
11.3300000000000	0.0226025275845180
11.3400000000000	0.0225820700866599
11.3500000000000	0.0225616496739537
11.3600000000000	0.0225412662453703
11.3700000000000	0.0225209197002481
11.3800000000000	0.0225006099382916
11.3900000000000	0.0224803368595704
11.4000000000000	0.0224601003645162
11.4100000000000	0.0224399003539224
11.4200000000000	0.0224197367289417
11.4300000000000	0.0223996093910850
11.4400000000000	0.0223795182422195
11.4500000000000	0.0223594631845666
11.4600000000000	0.0223394441207013
11.4700000000000	0.0223194609535498
11.4800000000000	0.0222995135863885
11.4900000000000	0.0222796019228420
11.5000000000000	0.0222597258668810
11.5100000000000	0.0222398853228225
11.5200000000000	0.0222200801953263
11.5300000000000	0.0222003103893946
11.5400000000000	0.0221805758103696
11.5500000000000	0.0221608763639337
11.5600000000000	0.0221412119561055
11.5700000000000	0.0221215824932402
11.5800000000000	0.0221019878820273
11.5900000000000	0.0220824280294894
11.6000000000000	0.0220629028429806
11.6100000000000	0.0220434122301844
11.6200000000000	0.0220239560991136
11.6300000000000	0.0220045343581078
11.6400000000000	0.0219851469158319
11.6500000000000	0.0219657936812755
11.6600000000000	0.0219464745637502
11.6700000000000	0.0219271894728895
11.6800000000000	0.0219079383186464
11.6900000000000	0.0218887210112922
11.7000000000000	0.0218695374614157
11.7100000000000	0.0218503875799210
11.7200000000000	0.0218312712780262
11.7300000000000	0.0218121884672626
11.7400000000000	0.0217931390594727
11.7500000000000	0.0217741229668093
11.7600000000000	0.0217551401017336
11.7700000000000	0.0217361903770143
11.7800000000000	0.0217172737057260
11.7900000000000	0.0216983900012480
11.8000000000000	0.0216795391772632
11.8100000000000	0.0216607211477557
11.8200000000000	0.0216419358270111
11.8300000000000	0.0216231831296137
11.8400000000000	0.0216044629704463
11.8500000000000	0.0215857752646880
11.8600000000000	0.0215671199278136
11.8700000000000	0.0215484968755917
11.8800000000000	0.0215299060240843
11.8900000000000	0.0215113472896445
11.9000000000000	0.0214928205889158
11.9100000000000	0.0214743258388309
11.9200000000000	0.0214558629566101
11.9300000000000	0.0214374318597601
11.9400000000000	0.0214190324660735
11.9500000000000	0.0214006646936262
11.9600000000000	0.0213823284607775
11.9700000000000	0.0213640236861679
11.9800000000000	0.0213457502887183
11.9900000000000	0.0213275081876292
12	0.0213092973023789
12.0100000000000	0.0212911175527221
12.0200000000000	0.0212729688586893
12.0300000000000	0.0212548511405854
12.0400000000000	0.0212367643189887
12.0500000000000	0.0212187083147493
12.0600000000000	0.0212006830489884
12.0700000000000	0.0211826884430965
12.0800000000000	0.0211647244187329
12.0900000000000	0.0211467908978242
12.1000000000000	0.0211288878025638
12.1100000000000	0.0211110150554093
12.1200000000000	0.0210931725790830
12.1300000000000	0.0210753602965699
12.1400000000000	0.0210575781311163
12.1500000000000	0.0210398260062299
12.1600000000000	0.0210221038456775
12.1700000000000	0.0210044115734839
12.1800000000000	0.0209867491139321
12.1900000000000	0.0209691163915607
12.2000000000000	0.0209515133311635
12.2100000000000	0.0209339398577886
12.2200000000000	0.0209163958967371
12.2300000000000	0.0208988813735617
12.2400000000000	0.0208813962140659
12.2500000000000	0.0208639403443036
12.2600000000000	0.0208465136905767
12.2700000000000	0.0208291161794354
12.2800000000000	0.0208117477376761
12.2900000000000	0.0207944082923411
12.3000000000000	0.0207770977707172
12.3100000000000	0.0207598161003344
12.3200000000000	0.0207425632089661
12.3300000000000	0.0207253390246259
12.3400000000000	0.0207081434755691
12.3500000000000	0.0206909764902900
12.3600000000000	0.0206738379975213
12.3700000000000	0.0206567279262334
12.3800000000000	0.0206396462056330
12.3900000000000	0.0206225927651625
12.4000000000000	0.0206055675344987
12.4100000000000	0.0205885704435522
12.4200000000000	0.0205716014224658
12.4300000000000	0.0205546604016141
12.4400000000000	0.0205377473116025
12.4500000000000	0.0205208620832659
12.4600000000000	0.0205040046476679
12.4700000000000	0.0204871749361003
12.4800000000000	0.0204703728800812
12.4900000000000	0.0204535984113550
12.5000000000000	0.0204368514618910
12.5100000000000	0.0204201319638824
12.5200000000000	0.0204034398497457
12.5300000000000	0.0203867750521196
12.5400000000000	0.0203701375038641
12.5500000000000	0.0203535271380595
12.5600000000000	0.0203369438880056
12.5700000000000	0.0203203876872209
12.5800000000000	0.0203038584694412
12.5900000000000	0.0202873561686197
12.6000000000000	0.0202708807189250
12.6100000000000	0.0202544320547409
12.6200000000000	0.0202380101106653
12.6300000000000	0.0202216148215093
12.6400000000000	0.0202052461222966
12.6500000000000	0.0201889039482623
12.6600000000000	0.0201725882348520
12.6700000000000	0.0201562989177211
12.6800000000000	0.0201400359327347
12.6900000000000	0.0201237992159648
12.7000000000000	0.0201075887036915
12.7100000000000	0.0200914043324009
12.7200000000000	0.0200752460387850
12.7300000000000	0.0200591137597402
12.7400000000000	0.0200430074323670
12.7500000000000	0.0200269269939690
12.7600000000000	0.0200108723820520
12.7700000000000	0.0199948435343233
12.7800000000000	0.0199788403886907
12.7900000000000	0.0199628628832621
12.8000000000000	0.0199469109563440
12.8100000000000	0.0199309845464415
12.8200000000000	0.0199150835922571
12.8300000000000	0.0198992080326896
12.8400000000000	0.0198833578068341
12.8500000000000	0.0198675328539801
12.8600000000000	0.0198517331136119
12.8700000000000	0.0198359585254074
12.8800000000000	0.0198202090292366
12.8900000000000	0.0198044845651619
12.9000000000000	0.0197887850734368
12.9100000000000	0.0197731104945054
12.9200000000000	0.0197574607690010
12.9300000000000	0.0197418358377460
12.9400000000000	0.0197262356417512
12.9500000000000	0.0197106601222143
12.9600000000000	0.0196951092205201
12.9700000000000	0.0196795828782392
12.9800000000000	0.0196640810371270
12.9900000000000	0.0196486036391240
13	0.0196331506263537
13.0100000000000	0.0196177219411232
13.0200000000000	0.0196023175259212
13.0300000000000	0.0195869373234187
13.0400000000000	0.0195715812764668
13.0500000000000	0.0195562493280972
13.0600000000000	0.0195409414215206
13.0700000000000	0.0195256575001265
13.0800000000000	0.0195103975074827
13.0900000000000	0.0194951613873338
13.1000000000000	0.0194799490836013
13.1100000000000	0.0194647605403824
13.1200000000000	0.0194495957019496
13.1300000000000	0.0194344545127498
13.1400000000000	0.0194193369174039
13.1500000000000	0.0194042428607058
13.1600000000000	0.0193891722876218
13.1700000000000	0.0193741251432902
13.1800000000000	0.0193591013730203
13.1900000000000	0.0193441009222917
13.2000000000000	0.0193291237367541
13.2100000000000	0.0193141697622259
13.2200000000000	0.0192992389446944
13.2300000000000	0.0192843312303146
13.2400000000000	0.0192694465654082
13.2500000000000	0.0192545848964643
13.2600000000000	0.0192397461701370
13.2700000000000	0.0192249303332459
13.2800000000000	0.0192101373327752
13.2900000000000	0.0191953671158734
13.3000000000000	0.0191806196298515
13.3100000000000	0.0191658948221838
13.3200000000000	0.0191511926405065
13.3300000000000	0.0191365130326173
13.3400000000000	0.0191218559464741
13.3500000000000	0.0191072213301959
13.3600000000000	0.0190926091320607
13.3700000000000	0.0190780193005053
13.3800000000000	0.0190634517841254
13.3900000000000	0.0190489065316737
13.4000000000000	0.0190343834920607
13.4100000000000	0.0190198826143528
13.4200000000000	0.0190054038477728
13.4300000000000	0.0189909471416987
13.4400000000000	0.0189765124456629
13.4500000000000	0.0189620997093523
13.4600000000000	0.0189477088826072
13.4700000000000	0.0189333399154208
13.4800000000000	0.0189189927579386
13.4900000000000	0.0189046673604584
13.5000000000000	0.0188903636734284
13.5100000000000	0.0188760816474481
13.5200000000000	0.0188618212332665
13.5300000000000	0.0188475823817827
13.5400000000000	0.0188333650440442
13.5500000000000	0.0188191691712473
13.5600000000000	0.0188049947147355
13.5700000000000	0.0187908416259998
13.5800000000000	0.0187767098566785
13.5900000000000	0.0187625993585551
13.6000000000000	0.0187485100835589
13.6100000000000	0.0187344419837646
13.6200000000000	0.0187203950113912
13.6300000000000	0.0187063691188010
13.6400000000000	0.0186923642585007
13.6500000000000	0.0186783803831392
13.6600000000000	0.0186644174455077
13.6700000000000	0.0186504753985397
13.6800000000000	0.0186365541953093
13.6900000000000	0.0186226537890314
13.7000000000000	0.0186087741330614
13.7100000000000	0.0185949151808942
13.7200000000000	0.0185810768861637
13.7300000000000	0.0185672592026426
13.7400000000000	0.0185534620842416
13.7500000000000	0.0185396854850087
13.7600000000000	0.0185259293591296
13.7700000000000	0.0185121936609258
13.7800000000000	0.0184984783448554
13.7900000000000	0.0184847833655117
13.8000000000000	0.0184711086776233
13.8100000000000	0.0184574542360530
13.8200000000000	0.0184438199957977
13.8300000000000	0.0184302059119881
13.8400000000000	0.0184166119398878
13.8500000000000	0.0184030380348925
13.8600000000000	0.0183894841525304
13.8700000000000	0.0183759502484614
13.8800000000000	0.0183624362784760
13.8900000000000	0.0183489421984954
13.9000000000000	0.0183354679645713
13.9100000000000	0.0183220135328843
13.9200000000000	0.0183085788597449
13.9300000000000	0.0182951639015916
13.9400000000000	0.0182817686149915
13.9500000000000	0.0182683929566394
13.9600000000000	0.0182550368833571
13.9700000000000	0.0182417003520933
13.9800000000000	0.0182283833199232
13.9900000000000	0.0182150857440475
14	0.0182018075817924
14.0100000000000	0.0181885487906094
14.0200000000000	0.0181753093280739
14.0300000000000	0.0181620891518856
14.0400000000000	0.0181488882198676
14.0500000000000	0.0181357064899665
14.0600000000000	0.0181225439202511
14.0700000000000	0.0181094004689125
14.0800000000000	0.0180962760942640
14.0900000000000	0.0180831707547395
14.1000000000000	0.0180700844088944
14.1100000000000	0.0180570170154041
14.1200000000000	0.0180439685330642
14.1300000000000	0.0180309389207901
14.1400000000000	0.0180179281376158
14.1500000000000	0.0180049361426944
14.1600000000000	0.0179919628952971
14.1700000000000	0.0179790083548130
14.1800000000000	0.0179660724807485
14.1900000000000	0.0179531552327272
14.2000000000000	0.0179402565704890
14.2100000000000	0.0179273764538902
14.2200000000000	0.0179145148429026
14.2300000000000	0.0179016716976137
14.2400000000000	0.0178888469782252
14.2500000000000	0.0178760406450537
14.2600000000000	0.0178632526585302
14.2700000000000	0.0178504829791984
14.2800000000000	0.0178377315677166
14.2900000000000	0.0178249983848544
14.3000000000000	0.0178122833914952
14.3100000000000	0.0177995865486333
14.3200000000000	0.0177869078173756
14.3300000000000	0.0177742471589397
14.3400000000000	0.0177616045346539
14.3500000000000	0.0177489799059574
14.3600000000000	0.0177363732343989
14.3700000000000	0.0177237844816373
14.3800000000000	0.0177112136094403
14.3900000000000	0.0176986605796850
14.4000000000000	0.0176861253543562
14.4100000000000	0.0176736078955475
14.4200000000000	0.0176611081654596
14.4300000000000	0.0176486261264013
14.4400000000000	0.0176361617407876
14.4500000000000	0.0176237149711405
14.4600000000000	0.0176112857800879
14.4700000000000	0.0175988741303637
14.4800000000000	0.0175864799848072
14.4900000000000	0.0175741033063628
14.5000000000000	0.0175617440580795
14.5100000000000	0.0175494022031105
14.5200000000000	0.0175370777047133
14.5300000000000	0.0175247705262486
14.5400000000000	0.0175124806311806
14.5500000000000	0.0175002079830762
14.5600000000000	0.0174879525456048
14.5700000000000	0.0174757142825381
14.5800000000000	0.0174634931577493
14.5900000000000	0.0174512891352134
14.6000000000000	0.0174391021790058
14.6100000000000	0.0174269322533033
14.6200000000000	0.0174147793223826
14.6300000000000	0.0174026433506207
14.6400000000000	0.0173905243024939
14.6500000000000	0.0173784221425783
14.6600000000000	0.0173663368355483
14.6700000000000	0.0173542683461775
14.6800000000000	0.0173422166393374
14.6900000000000	0.0173301816799977
14.7000000000000	0.0173181634332252
14.7100000000000	0.0173061618641844
14.7200000000000	0.0172941769381365
14.7300000000000	0.0172822086204396
14.7400000000000	0.0172702568765472
14.7500000000000	0.0172583216720095
14.7600000000000	0.0172464029724721
14.7700000000000	0.0172345007436752
14.7800000000000	0.0172226149514548
14.7900000000000	0.0172107455617411
14.8000000000000	0.0171988925405582
14.8100000000000	0.0171870558540246
14.8200000000000	0.0171752354683520
14.8300000000000	0.0171634313498457
14.8400000000000	0.0171516434649039
14.8500000000000	0.0171398717800171
14.8600000000000	0.0171281162617683
14.8700000000000	0.0171163768768327
14.8800000000000	0.0171046535919767
14.8900000000000	0.0170929463740586
14.9000000000000	0.0170812551900271
14.9100000000000	0.0170695800069223
14.9200000000000	0.0170579207918742
14.9300000000000	0.0170462775121032
14.9400000000000	0.0170346501349193
14.9500000000000	0.0170230386277220
14.9600000000000	0.0170114429580001
14.9700000000000	0.0169998630933315
14.9800000000000	0.0169882990013817
14.9900000000000	0.0169767506499058
15	0.0169652180067459
15.0100000000000	0.0169537010398322
15.0200000000000	0.0169421997171821
15.0300000000000	0.0169307140069002
15.0400000000000	0.0169192438771775
15.0500000000000	0.0169077892962921
15.0600000000000	0.0168963502326078
15.0700000000000	0.0168849266545744
15.0800000000000	0.0168735185307274
15.0900000000000	0.0168621258296873
15.1000000000000	0.0168507485201602
15.1100000000000	0.0168393865709365
15.1200000000000	0.0168280399508909
15.1300000000000	0.0168167086289827
15.1400000000000	0.0168053925742548
15.1500000000000	0.0167940917558337
15.1600000000000	0.0167828061429292
15.1700000000000	0.0167715357048342
15.1800000000000	0.0167602804109244
15.1900000000000	0.0167490402306578
15.2000000000000	0.0167378151335748
15.2100000000000	0.0167266050892972
15.2200000000000	0.0167154100675292
15.2300000000000	0.0167042300380559
15.2400000000000	0.0166930649707432
15.2500000000000	0.0166819148355388
15.2600000000000	0.0166707796024698
15.2700000000000	0.0166596592416444
15.2800000000000	0.0166485537232502
15.2900000000000	0.0166374630175551
15.3000000000000	0.0166263870949060
15.3100000000000	0.0166153259257295
15.3200000000000	0.0166042794805305
15.3300000000000	0.0165932477298930
15.3400000000000	0.0165822306444794
15.3500000000000	0.0165712281950303
15.3600000000000	0.0165602403523639
15.3700000000000	0.0165492670873763
15.3800000000000	0.0165383083710408
15.3900000000000	0.0165273641744080
15.4000000000000	0.0165164344686052
15.4100000000000	0.0165055192248364
15.4200000000000	0.0164946184143820
15.4300000000000	0.0164837320085982
15.4400000000000	0.0164728599789173
15.4500000000000	0.0164620022968472
15.4600000000000	0.0164511589339714
15.4700000000000	0.0164403298619477
15.4800000000000	0.0164295150525093
15.4900000000000	0.0164187144774643
15.5000000000000	0.0164079281086945
15.5100000000000	0.0163971559181562
15.5200000000000	0.0163863978778792
15.5300000000000	0.0163756539599675
15.5400000000000	0.0163649241365978
15.5500000000000	0.0163542083800207
15.5600000000000	0.0163435066625592
15.5700000000000	0.0163328189566087
15.5800000000000	0.0163221452346376
15.5900000000000	0.0163114854691863
15.6000000000000	0.0163008396328669
15.6100000000000	0.0162902076983633
15.6200000000000	0.0162795896384314
15.6300000000000	0.0162689854258974
15.6400000000000	0.0162583950336593
15.6500000000000	0.0162478184346855
15.6600000000000	0.0162372556020148
15.6700000000000	0.0162267065087567
15.6800000000000	0.0162161711280908
15.6900000000000	0.0162056494332659
15.7000000000000	0.0161951413976012
15.7100000000000	0.0161846469944849
15.7200000000000	0.0161741661973744
15.7300000000000	0.0161636989797961
15.7400000000000	0.0161532453153451
15.7500000000000	0.0161428051776853
15.7600000000000	0.0161323785405484
15.7700000000000	0.0161219653777341
15.7800000000000	0.0161115656631107
15.7900000000000	0.0161011793706133
15.8000000000000	0.0160908064742447
15.8100000000000	0.0160804469480749
15.8200000000000	0.0160701007662411
15.8300000000000	0.0160597679029466
15.8400000000000	0.0160494483324620
15.8500000000000	0.0160391420291237
15.8600000000000	0.0160288489673343
15.8700000000000	0.0160185691215624
15.8800000000000	0.0160083024663422
15.8900000000000	0.0159980489762733
15.9000000000000	0.0159878086260207
15.9100000000000	0.0159775813903147
15.9200000000000	0.0159673672439495
15.9300000000000	0.0159571661617851
15.9400000000000	0.0159469781187450
15.9500000000000	0.0159368030898175
15.9600000000000	0.0159266410500545
15.9700000000000	0.0159164919745723
15.9800000000000	0.0159063558385499
15.9900000000000	0.0158962326172305
16	0.0158861222859201
16.0100000000000	0.0158760248199877
16.0200000000000	0.0158659401948655
16.0300000000000	0.0158558683860475
16.0400000000000	0.0158458093690909
16.0500000000000	0.0158357631196147
16.0600000000000	0.0158257296132998
16.0700000000000	0.0158157088258892
16.0800000000000	0.0158057007331874
16.0900000000000	0.0157957053110599
16.1000000000000	0.0157857225354340
16.1100000000000	0.0157757523822981
16.1200000000000	0.0157657948277005
16.1300000000000	0.0157558498477511
16.1400000000000	0.0157459174186197
16.1500000000000	0.0157359975165366
16.1600000000000	0.0157260901177921
16.1700000000000	0.0157161951987364
16.1800000000000	0.0157063127357792
16.1900000000000	0.0156964427053897
16.2000000000000	0.0156865850840969
16.2100000000000	0.0156767398484882
16.2200000000000	0.0156669069752103
16.2300000000000	0.0156570864409686
16.2400000000000	0.0156472782225272
16.2500000000000	0.0156374822967083
16.2600000000000	0.0156276986403924
16.2700000000000	0.0156179272305180
16.2800000000000	0.0156081680440817
16.2900000000000	0.0155984210581372
16.3000000000000	0.0155886862497961
16.3100000000000	0.0155789635962272
16.3200000000000	0.0155692530746562
16.3300000000000	0.0155595546623660
16.3400000000000	0.0155498683366962
16.3500000000000	0.0155401940750426
16.3600000000000	0.0155305318548580
16.3700000000000	0.0155208816536510
16.3800000000000	0.0155112434489863
16.3900000000000	0.0155016172184845
16.4000000000000	0.0154920029398221
16.4100000000000	0.0154824005907307
16.4200000000000	0.0154728101489977
16.4300000000000	0.0154632315924652
16.4400000000000	0.0154536648990305
16.4500000000000	0.0154441100466464
16.4600000000000	0.0154345670133191
16.4700000000000	0.0154250357771104
16.4800000000000	0.0154155163161354
16.4900000000000	0.0154060086085646
16.5000000000000	0.0153965126326214
16.5100000000000	0.0153870283665838
16.5200000000000	0.0153775557887826
16.5300000000000	0.0153680948776029
16.5400000000000	0.0153586456114828
16.5500000000000	0.0153492079689136
16.5600000000000	0.0153397819284395
16.5700000000000	0.0153303674686577
16.5800000000000	0.0153209645682179
16.5900000000000	0.0153115732058223
16.6000000000000	0.0153021933602256
16.6100000000000	0.0152928250102346
16.6200000000000	0.0152834681347083
16.6300000000000	0.0152741227125572
16.6400000000000	0.0152647887227437
16.6500000000000	0.0152554661442820
16.6600000000000	0.0152461549562372
16.6700000000000	0.0152368551377259
16.6800000000000	0.0152275666679159
16.6900000000000	0.0152182895260258
16.7000000000000	0.0152090236913248
16.7100000000000	0.0151997691431328
16.7200000000000	0.0151905258608204
16.7300000000000	0.0151812938238083
16.7400000000000	0.0151720730115671
16.7500000000000	0.0151628634036178
16.7600000000000	0.0151536649795312
16.7700000000000	0.0151444777189276
16.7800000000000	0.0151353016014767
16.7900000000000	0.0151261366068982
16.8000000000000	0.0151169827149602
16.8100000000000	0.0151078399054807
16.8200000000000	0.0150987081583260
16.8300000000000	0.0150895874534118
16.8400000000000	0.0150804777707017
16.8500000000000	0.0150713790902084
16.8600000000000	0.0150622913919928
16.8700000000000	0.0150532146561639
16.8800000000000	0.0150441488628789
16.8900000000000	0.0150350939923425
16.9000000000000	0.0150260500248079
16.9100000000000	0.0150170169405752
16.9200000000000	0.0150079947199926
16.9300000000000	0.0149989833434550
16.9400000000000	0.0149899827914049
16.9500000000000	0.0149809930443320
16.9600000000000	0.0149720140827724
16.9700000000000	0.0149630458873095
16.9800000000000	0.0149540884385727
16.9900000000000	0.0149451417172387
17	0.0149362057040300
17.0100000000000	0.0149272803797152
17.0200000000000	0.0149183657251095
17.0300000000000	0.0149094617210733
17.0400000000000	0.0149005683485137
17.0500000000000	0.0148916855883829
17.0600000000000	0.0148828134216784
17.0700000000000	0.0148739518294439
17.0800000000000	0.0148651007927673
17.0900000000000	0.0148562602927826
17.1000000000000	0.0148474303106679
17.1100000000000	0.0148386108276469
17.1200000000000	0.0148298018249878
17.1300000000000	0.0148210032840029
17.1400000000000	0.0148122151860497
17.1500000000000	0.0148034375125294
17.1600000000000	0.0147946702448877
17.1700000000000	0.0147859133646143
17.1800000000000	0.0147771668532427
17.1900000000000	0.0147684306923504
17.2000000000000	0.0147597048635584
17.2100000000000	0.0147509893485313
17.2200000000000	0.0147422841289770
17.2300000000000	0.0147335891866470
17.2400000000000	0.0147249045033355
17.2500000000000	0.0147162300608798
17.2600000000000	0.0147075658411604
17.2700000000000	0.0146989118261004
17.2800000000000	0.0146902679976654
17.2900000000000	0.0146816343378638
17.3000000000000	0.0146730108287459
17.3100000000000	0.0146643974524049
17.3200000000000	0.0146557941909757
17.3300000000000	0.0146472010266353
17.3400000000000	0.0146386179416025
17.3500000000000	0.0146300449181382
17.3600000000000	0.0146214819385447
17.3700000000000	0.0146129289851657
17.3800000000000	0.0146043860403867
17.3900000000000	0.0145958530866340
17.4000000000000	0.0145873301063754
17.4100000000000	0.0145788170821196
17.4200000000000	0.0145703139964162
17.4300000000000	0.0145618208318556
17.4400000000000	0.0145533375710692
17.4500000000000	0.0145448641967284
17.4600000000000	0.0145364006915455
17.4700000000000	0.0145279470382727
17.4800000000000	0.0145195032197029
17.4900000000000	0.0145110692186688
17.5000000000000	0.0145026450180429
17.5100000000000	0.0144942306007380
17.5200000000000	0.0144858259497063
17.5300000000000	0.0144774310479397
17.5400000000000	0.0144690458784698
17.5500000000000	0.0144606704243672
17.5600000000000	0.0144523046687421
17.5700000000000	0.0144439485947438
17.5800000000000	0.0144356021855607
17.5900000000000	0.0144272654244198
17.6000000000000	0.0144189382945873
17.6100000000000	0.0144106207793681
17.6200000000000	0.0144023128621057
17.6300000000000	0.0143940145261818
17.6400000000000	0.0143857257550167
17.6500000000000	0.0143774465320690
17.6600000000000	0.0143691768408352
17.6700000000000	0.0143609166648503
17.6800000000000	0.0143526659876866
17.6900000000000	0.0143444247929552
17.7000000000000	0.0143361930643038
17.7100000000000	0.0143279707854185
17.7200000000000	0.0143197579400225
17.7300000000000	0.0143115545118765
17.7400000000000	0.0143033604847788
17.7500000000000	0.0142951758425643
17.7600000000000	0.0142870005691055
17.7700000000000	0.0142788346483114
17.7800000000000	0.0142706780641282
17.7900000000000	0.0142625308005389
17.8000000000000	0.0142543928415627
17.8100000000000	0.0142462641712560
17.8200000000000	0.0142381447737108
17.8300000000000	0.0142300346330566
17.8400000000000	0.0142219337334579
17.8500000000000	0.0142138420591162
17.8600000000000	0.0142057595942686
17.8700000000000	0.0141976863231882
17.8800000000000	0.0141896222301839
17.8900000000000	0.0141815672996006
17.9000000000000	0.0141735215158187
17.9100000000000	0.0141654848632533
17.9200000000000	0.0141574573263564
17.9300000000000	0.0141494388896143
17.9400000000000	0.0141414295375486
17.9500000000000	0.0141334292547164
17.9600000000000	0.0141254380257093
17.9700000000000	0.0141174558351545
17.9800000000000	0.0141094826677132
17.9900000000000	0.0141015185080821
18	0.0140935633409918
18.0100000000000	0.0140856171512080
18.0200000000000	0.0140776799235305
18.0300000000000	0.0140697516427937
18.0400000000000	0.0140618322938659
18.0500000000000	0.0140539218616497
18.0600000000000	0.0140460203310817
18.0700000000000	0.0140381276871325
18.0800000000000	0.0140302439148066
18.0900000000000	0.0140223689991421
18.1000000000000	0.0140145029252107
18.1100000000000	0.0140066456781178
18.1200000000000	0.0139987972430024
18.1300000000000	0.0139909576050367
18.1400000000000	0.0139831267494261
18.1500000000000	0.0139753046614092
18.1600000000000	0.0139674913262580
18.1700000000000	0.0139596867292770
18.1800000000000	0.0139518908558041
18.1900000000000	0.0139441036912096
18.2000000000000	0.0139363252208968
18.2100000000000	0.0139285554303015
18.2200000000000	0.0139207943048922
18.2300000000000	0.0139130418301697
18.2400000000000	0.0139052979916672
18.2500000000000	0.0138975627749499
18.2600000000000	0.0138898361656157
18.2700000000000	0.0138821181492942
18.2800000000000	0.0138744087116472
18.2900000000000	0.0138667078383685
18.3000000000000	0.0138590155151831
18.3100000000000	0.0138513317278486
18.3200000000000	0.0138436564621536
18.3300000000000	0.0138359897039185
18.3400000000000	0.0138283314389953
18.3500000000000	0.0138206816532671
18.3600000000000	0.0138130403326484
18.3700000000000	0.0138054074630849
18.3800000000000	0.0137977830305538
18.3900000000000	0.0137901670210626
18.4000000000000	0.0137825594206504
18.4100000000000	0.0137749602153868
18.4200000000000	0.0137673693913722
18.4300000000000	0.0137597869347380
18.4400000000000	0.0137522128316455
18.4500000000000	0.0137446470682875
18.4600000000000	0.0137370896308866
18.4700000000000	0.0137295405056959
18.4800000000000	0.0137219996789987
18.4900000000000	0.0137144671371088
18.5000000000000	0.0137069428663695
18.5100000000000	0.0136994268531548
18.5200000000000	0.0136919190838682
18.5300000000000	0.0136844195449432
18.5400000000000	0.0136769282228431
18.5500000000000	0.0136694451040607
18.5600000000000	0.0136619701751188
18.5700000000000	0.0136545034225694
18.5800000000000	0.0136470448329941
18.5900000000000	0.0136395943930037
18.6000000000000	0.0136321520892386
18.6100000000000	0.0136247179083681
18.6200000000000	0.0136172918370908
18.6300000000000	0.0136098738621343
18.6400000000000	0.0136024639702551
18.6500000000000	0.0135950621482387
18.6600000000000	0.0135876683828996
18.6700000000000	0.0135802826610804
18.6800000000000	0.0135729049696532
18.6900000000000	0.0135655352955179
18.7000000000000	0.0135581736256034
18.7100000000000	0.0135508199468670
18.7200000000000	0.0135434742462939
18.7300000000000	0.0135361365108982
18.7400000000000	0.0135288067277217
18.7500000000000	0.0135214848838345
18.7600000000000	0.0135141709663348
18.7700000000000	0.0135068649623487
18.7800000000000	0.0134995668590299
18.7900000000000	0.0134922766435608
18.8000000000000	0.0134849943031503
18.8100000000000	0.0134777198250360
18.8200000000000	0.0134704531964823
18.8300000000000	0.0134631944047819
18.8400000000000	0.0134559434372543
18.8500000000000	0.0134487002812467
18.8600000000000	0.0134414649241333
18.8700000000000	0.0134342373533159
18.8800000000000	0.0134270175562228
18.8900000000000	0.0134198055203104
18.9000000000000	0.0134126012330613
18.9100000000000	0.0134054046819850
18.9200000000000	0.0133982158546184
18.9300000000000	0.0133910347385244
18.9400000000000	0.0133838613212937
18.9500000000000	0.0133766955905425
18.9600000000000	0.0133695375339143
18.9700000000000	0.0133623871390787
18.9800000000000	0.0133552443937319
18.9900000000000	0.0133481092855965
19	0.0133409818024214
19.0100000000000	0.0133338619319814
19.0200000000000	0.0133267496620779
19.0300000000000	0.0133196449805379
19.0400000000000	0.0133125478752147
19.0500000000000	0.0133054583339878
19.0600000000000	0.0132983763447617
19.0700000000000	0.0132913018954674
19.0800000000000	0.0132842349740616
19.0900000000000	0.0132771755685261
19.1000000000000	0.0132701236668693
19.1100000000000	0.0132630792571240
19.1200000000000	0.0132560423273492
19.1300000000000	0.0132490128656289
19.1400000000000	0.0132419908600724
19.1500000000000	0.0132349762988150
19.1600000000000	0.0132279691700161
19.1700000000000	0.0132209694618606
19.1800000000000	0.0132139771625590
19.1900000000000	0.0132069922603458
19.2000000000000	0.0132000147434815
19.2100000000000	0.0131930446002504
19.2200000000000	0.0131860818189622
19.2300000000000	0.0131791263879513
19.2400000000000	0.0131721782955768
19.2500000000000	0.0131652375302222
19.2600000000000	0.0131583040802952
19.2700000000000	0.0131513779342285
19.2800000000000	0.0131444590804792
19.2900000000000	0.0131375475075284
19.3000000000000	0.0131306432038815
19.3100000000000	0.0131237461580684
19.3200000000000	0.0131168563586428
19.3300000000000	0.0131099737941828
19.3400000000000	0.0131030984532902
19.3500000000000	0.0130962303245907
19.3600000000000	0.0130893693967345
19.3700000000000	0.0130825156583948
19.3800000000000	0.0130756690982690
19.3900000000000	0.0130688297050784
19.4000000000000	0.0130619974675676
19.4100000000000	0.0130551723745046
19.4200000000000	0.0130483544146813
19.4300000000000	0.0130415435769131
19.4400000000000	0.0130347398500381
19.4500000000000	0.0130279432229189
19.4600000000000	0.0130211536844403
19.4700000000000	0.0130143712235107
19.4800000000000	0.0130075958290616
19.4900000000000	0.0130008274900479
19.5000000000000	0.0129940661954470
19.5100000000000	0.0129873119342596
19.5200000000000	0.0129805646955092
19.5300000000000	0.0129738244682422
19.5400000000000	0.0129670912415278
19.5500000000000	0.0129603650044579
19.5600000000000	0.0129536457461468
19.5700000000000	0.0129469334557319
19.5800000000000	0.0129402281223729
19.5900000000000	0.0129335297352520
19.6000000000000	0.0129268382835736
19.6100000000000	0.0129201537565650
19.6200000000000	0.0129134761434754
19.6300000000000	0.0129068054335764
19.6400000000000	0.0129001416161617
19.6500000000000	0.0128934846805471
19.6600000000000	0.0128868346160710
19.6700000000000	0.0128801914120932
19.6800000000000	0.0128735550579958
19.6900000000000	0.0128669255431826
19.7000000000000	0.0128603028570794
19.7100000000000	0.0128536869891340
19.7200000000000	0.0128470779288155
19.7300000000000	0.0128404756656151
19.7400000000000	0.0128338801890452
19.7500000000000	0.0128272914886405
19.7600000000000	0.0128207095539563
19.7700000000000	0.0128141343745700
19.7800000000000	0.0128075659400804
19.7900000000000	0.0128010042401074
19.8000000000000	0.0127944492642921
19.8100000000000	0.0127879010022975
19.8200000000000	0.0127813594438069
19.8300000000000	0.0127748245785253
19.8400000000000	0.0127682963961788
19.8500000000000	0.0127617748865145
19.8600000000000	0.0127552600393003
19.8700000000000	0.0127487518443249
19.8800000000000	0.0127422502913984
19.8900000000000	0.0127357553703510
19.9000000000000	0.0127292670710344
19.9100000000000	0.0127227853833206
19.9200000000000	0.0127163102971022
19.9300000000000	0.0127098418022927
19.9400000000000	0.0127033798888259
19.9500000000000	0.0126969245466563
19.9600000000000	0.0126904757657585
19.9700000000000	0.0126840335361279
19.9800000000000	0.0126775978477801
19.9900000000000	0.0126711686907509
20	0.0126647460550965


==> FIGs/dispersionparameterGasser/measureofdispersion.dat <==
#concentration parameter                measure of dispersion
0	                                    0.3333
0.500000000000000	                    0.285384647086125
1	                                    0.234367721156734
1.50000000000000	                    0.186907302044959
2	                                    0.147686703825447
2.50000000000000	                    0.117866889364784
3	                                    0.0961456439539773
3.50000000000000	                    0.0804583851131490
4	                                    0.0689655606959153
4.50000000000000	                    0.0603247482646482
5	                                    0.0536361192953746
5.50000000000000	                    0.0483138535705231
6	                                    0.0439758657699128
6.50000000000000	                    0.0403681973011841
7	                                    0.0373174211451899
7.50000000000000	                    0.0347015659893050
8	                                    0.0324323769770584
8.50000000000000	                    0.0304443311861583
9	                                    0.0286876736221587
9.50000000000000	                    0.0271238796814523
10	                                    0.0257226149543165
10.5000000000000	                    0.0244596435421592
11	                                    0.0233153537704388
11.5000000000000	                    0.0222736964449460
12                                  	0.0213214055344147
12.5000000000000	                    0.0204474164783226
13	                                    0.0196424255056531
13.5000000000000                        0.0188985513292651
14	                                    0.0182090723238757
14.5000000000000	                    0.0175682201356002
15	                                    0.0169710160097092
15.5000000000000	                    0.0164131398242364
16	                                    0.0158908244242842
16.5000000000000	                    0.0154007697154551
17	                                    0.0149400723245722
17.5000000000000	                    0.0145061676252720
18	                                    0.0140967816594026
18.5000000000000	                    0.0137098910343052
19                                  	0.0133436892911597
19.5000000000000	                    0.0129965585561431
20	                                    0.0126670455295652


==> FIGs/dispersionparameterGasser/p.dat <==
-1.57079632679490	0.422930640788936	0.0265040689151928	0.000855995483062491
-1.56079632679490	0.423015232556206	0.0265199755978362	0.000856851878124648
-1.55079632679490	0.423269075529173	0.0265677465721830	0.000859425863762225
-1.54079632679490	0.423692372734778	0.0266475348493110	0.000863731882665599
-1.53079632679490	0.424285462595941	0.0267595962215980	0.000869794144226057
-1.52079632679490	0.425048818997777	0.0269042904276380	0.000877646833478900
-1.51079632679490	0.425983051378654	0.0270820827912310	0.000887334406808009
-1.50079632679490	0.427088904844475	0.0272935463425870	0.000898911977642854
-1.49079632679490	0.428367260304049	0.0275393644322645	0.000912445796369601
-1.48079632679490	0.429819134622978	0.0278203338507772	0.000928013829720357
-1.47079632679490	0.431445680792970	0.0281373684692697	0.000945706446011512
-1.46079632679490	0.433248188113008	0.0284915034191720	0.000965627213787197
-1.45079632679490	0.435228082378316	0.0288838998313289	0.000987893822701447
-1.44079632679490	0.437386926072532	0.0293158501577439	0.00101263913685854
-1.43079632679490	0.439726418557995	0.0297887841018022	0.00104001239234192
-1.42079632679490	0.442248396258534	0.0303042751856479	0.00107018055231655
-1.41079632679490	0.444954832828576	0.0308640479862843	0.00110332983490771
-1.40079632679490	0.447847839301880	0.0314699860749591	0.00113966743106272
-1.39079632679490	0.450929664212610	0.0321241406974861	0.00117942343181553
-1.38079632679490	0.454202693680915	0.0328287402363488	0.00122285298682357
-1.37079632679490	0.457669451454567	0.0335862004987269	0.00127023871876092
-1.36079632679490	0.461332598897637	0.0343991358779952	0.00132189342116432
-1.35079632679490	0.465194934916569	0.0352703714397499	0.00137816307067308
-1.34079632679490	0.469259395813384	0.0362029559870384	0.00143943018832067
-1.33079632679490	0.473529055055124	0.0372001761631783	0.00150611758866599
-1.32079632679490	0.478007122948001	0.0382655716543669	0.00157869256014454
-1.31079632679490	0.482696946204036	0.0394029515581745	0.00165767152512369
-1.30079632679490	0.487602007387368	0.0406164119879869	0.00174362523382038
-1.29079632679490	0.492725924226673	0.0419103549874941	0.00183718455254369
-1.28079632679490	0.498072448779511	0.0432895088333901	0.00193904691372839
-1.27079632679490	0.503645466433709	0.0447589498085429	0.00204998350300056
-1.26079632679490	0.509448994730220	0.0463241255319710	0.00217084726714420
-1.25079632679490	0.515487181991201	0.0479908799360074	0.00230258183640445
-1.24079632679490	0.521764305736396	0.0497654799849896	0.00244623146516312
-1.23079632679490	0.528284770870215	0.0516546442336555	0.00260295210675675
-1.22079632679490	0.535053107621243	0.0536655733270847	0.00277402375118523
-1.21079632679490	0.542073969215272	0.0558059825474563	0.00296086416879691
-1.20079632679490	0.549352129262301	0.0580841365160192	0.00316504421885764
-1.19079632679490	0.556892478837353	0.0605088861614200	0.00338830489934811
-1.18079632679490	0.564700023234349	0.0630897080678199	0.00363257633352440
-1.17079632679490	0.572779878371759	0.0658367463179482	0.00389999890986474
-1.16079632679490	0.581137266828202	0.0687608569473002	0.00419294681516316
-1.15079632679490	0.589777513485717	0.0718736551259355	0.00451405422586856
-1.14079632679490	0.598706040757991	0.0751875651836807	0.00486624445046714
-1.13079632679490	0.607928363380479	0.0787158735927900	0.00525276234591845
-1.12079632679490	0.617450082739022	0.0824727850191564	0.00567721036404032
-1.11079632679490	0.627276880713385	0.0864734815487747	0.00614358861943927
-1.10079632679490	0.637414513011932	0.0907341851901809	0.00665633940924311
-1.09079632679490	0.647868801973648	0.0952722237457911	0.00722039665663120
-1.08079632679490	0.658645628813702	0.100106100135243	0.00784124079508068
-1.07079632679490	0.669750925288929	0.105255565241736	0.00852495965842505
-1.06079632679490	0.681190664759843	0.110741694337761	0.00927831599329430
-1.05079632679490	0.692970852626174	0.116586967129157	0.0101088222652631
-1.04079632679490	0.705097516113445	0.122815351435991	0.0110248234880096
-1.03079632679490	0.717576693388767	0.129452390504838	0.0120355888658441
-1.02079632679490	0.730414421984837	0.136525293919542	0.0131514131038829
-1.01079632679490	0.743616726512107	0.144063032045973	0.0143837283065947
-1.00079632679490	0.757189605640246	0.152096433910488	0.0157452274539877
-0.990796326794897	0.771139018331358	0.160658288371307	0.0172500005147537
-0.980796326794897	0.785470869308946	0.169783448396630	0.0189136843264952
-0.970796326794897	0.800190993748349	0.179508938212629	0.0207536274437878
-0.960796326794897	0.815305141176322	0.189874063028232	0.0227890712241377
-0.950796326794897	0.830818958569613	0.200920520981589	0.0250413484884797
-0.940796326794897	0.846737972644765	0.212692516884927	0.0275341011550722
-0.930796326794897	0.863067571334014	0.225236877270133	0.0302935183015082
-0.920796326794897	0.879812984445030	0.238603166156508	0.0333485961567941
-0.910796326794897	0.896979263505358	0.252843800874650	0.0367314215613748
-0.900796326794897	0.914571260795786	0.268014167186446	0.0404774804545720
-0.890796326794897	0.932593607580506	0.284172732840438	0.0446259929526680
-0.880796326794897	0.951050691545771	0.301381158594811	0.0492202765629094
-0.870796326794897	0.969946633462936	0.319704405626963	0.0543081390346476
-0.860796326794897	0.989285263096093	0.339210838129492	0.0599423022738344
-0.850796326794897	1.00907009437918	0.359972319767979	0.0661808586358318
-0.840796326794897	1.02930429989231	0.382064302546815	0.0730877607582027
-0.830796326794897	1.04999068467209	0.405565906496266	0.0807333458935920
-0.820796326794897	1.07113165939621	0.430559988458127	0.0891948954463765
-0.810796326794897	1.09272921298783	0.457133198109728	0.0985572300984745
-0.800796326794897	1.11478488469136	0.485376019228296	0.108913340522370
-0.790796326794897	1.13729973567671	0.515382794061239	0.120365053215623
-0.780796326794897	1.16027432023562	0.547251728534815	0.133023730443545
-0.770796326794897	1.18370865663938	0.581084875905872	0.147011002638095
-0.760796326794897	1.20760219773394	0.616988096341340	0.162459530864541
-0.750796326794897	1.23195380135441	0.655070989800508	0.179513796126774
-0.740796326794897	1.25676170064760	0.695446799498678	0.198330911332059
-0.730796326794897	1.28202347439759	0.738232283150635	0.219081450672240
-0.720796326794897	1.30773601745542	0.783547549131832	0.241950289998498
-0.710796326794897	1.33389551138073	0.831515854657798	0.267137450470051
-0.700796326794897	1.36049739540882	0.882263363071625	0.294858936345550
-0.690796326794897	1.38753633786310	0.935918857349394	0.325347556263987
-0.680796326794897	1.41500620813807	0.992613406987927	0.358853715737794
-0.670796326794897	1.44290004938402	1.05247998553221	0.395646166866318
-0.660796326794897	1.47121005202949	1.11565303613520	0.436012699489221
-0.650796326794897	1.49992752828228	1.18226798272438	0.480260756157604
-0.640796326794897	1.52904288775430	1.25246068458080	0.528717951432032
-0.630796326794897	1.55854561435941	1.32636683242117	0.581732474153014
-0.620796326794897	1.58842424463640	1.40412128441471	0.639673349508705
-0.610796326794897	1.61866634765231	1.48585734096638	0.702930535990353
-0.600796326794897	1.64925850664307	1.57170595755911	0.771914830728616
-0.590796326794897	1.68018630254972	1.66179489547112	0.847057555299003
-0.580796326794897	1.71143429960917	1.75624781077030	0.928809992934405
-0.570796326794897	1.74298603315778	1.85518328263651	1.01764254725363
-0.560796326794897	1.77482399980511	1.95871378277256	1.11404359217842
-0.550796326794897	1.80692965013296	2.06694458843315	1.21851798274208
-0.540796326794897	1.83928338407154	2.17997264242455	1.33158519706681
-0.530796326794897	1.87186454910060	2.29788536430154	1.45377708098120
-0.520796326794897	1.90465144141817	2.42075941790500	1.58563516863823
-0.510796326794897	1.93762131021311	2.54865944133669	1.72770755514898
-0.500796326794897	1.97075036517045	2.68163674644670	1.88054530073134
-0.490796326794897	2.00401378732998	2.81972799590410	2.04469835024179
-0.480796326794897	2.03738574340884	2.96295386691965	2.22071095725285
-0.470796326794896	2.07083940368828	3.11131771167726	2.40911660808555
-0.460796326794896	2.10434696355286	3.26480422549378	2.61043244841359
-0.450796326794896	2.13787966875741	3.42337813464808	2.82515322320662
-0.440796326794896	2.17140784448309	3.58698291668335	3.05374474983748
-0.430796326794896	2.20490092822911	3.75553956677298	3.29663695407118
-0.420796326794896	2.23832750657035	3.92894542443191	3.55421650928762
-0.410796326794897	2.27165535579454	4.10707307543307	3.82681913053205
-0.400796326794897	2.30485148641495	4.28976934423379	4.11472158667894
-0.390796326794897	2.33788219153575	4.47685439251141	4.41813350593669
-0.380796326794897	2.37071309902857	4.66812093953325	4.73718906188903
-0.370796326794897	2.40330922745855	4.86333362002715	5.07193863900423
-0.360796326794897	2.43563504567851	5.06222849496044	5.42234058776212
-0.350796326794897	2.46765453598878	5.26451273016369	5.78825318994650
-0.340796326794897	2.49933126074004	5.46986445704255	6.16942696390106
-0.330796326794897	2.53062843223527	5.67793282869619	6.56549744732178
-0.320796326794897	2.56150898576630	5.88833828360257	6.97597860112060
-0.310796326794897	2.59193565559975	6.10067302763687	7.40025698172174
-0.300796326794897	2.62187105370697	6.31450174356309	7.83758683053259
-0.290796326794897	2.65127775101275	6.52936253528811	8.28708622798901
-0.280796326794897	2.68011836091830	6.74476811210375	8.74773445526890
-0.270796326794897	2.70835562483592	6.96020721588044	9.21837069931109
-0.260796326794897	2.73595249945509	7.17514629173861	9.69769422603920
-0.250796326794897	2.76287224544354	7.38903140013387	10.1842661326176
-0.240796326794897	2.78907851727172	7.60129036557832	10.6765127721799
-0.230796326794896	2.81453545383547	7.81133515441729	11.1727309238772
-0.220796326794896	2.83920776953944	8.01856447122327	11.6710947574960
-0.210796326794896	2.86306084549330	8.22236656049598	12.1696646155801
-0.200796326794896	2.88606082046409	8.42212219751306	12.6663976073452
-0.190796326794896	2.90817468122098	8.61720784940050	13.1591599781732
-0.180796326794896	2.92937035190410	8.80699898483308	13.6457411866578
-0.170796326794896	2.94961678204583	8.99087350827528	14.1238695886896
-0.160796326794897	2.96888403287250	9.16821529237843	14.5912295955838
-0.150796326794897	2.98714336151575	9.33841778010150	15.0454801415073
-0.140796326794897	3.00436730276621	9.50088762636291	15.4842742652061
-0.130796326794897	3.02052974800842	9.65504834759494	15.9052795830309
-0.120796326794897	3.03560602098345	9.80034394649407	16.3061994052488
-0.110796326794897	3.04957295003640	9.93624247856937	16.6847942263230
-0.100796326794897	3.06240893651795	10.0622395268073	17.0389033028880
-0.0907963267948966	3.07409401902420	10.1778615509134	17.3664660211083
-0.0807963267948966	3.08460993317502	10.2826690781682	17.6655427484419
-0.0707963267948966	3.09394016665031	10.3762597039476	17.9343348639006
-0.0607963267948966	3.10207000922346	10.4582708714052	18.1712036658915
-0.0507963267948965	3.10898659755384	10.5283824016794	18.3746878677350
-0.0407963267948965	3.11467895452373	10.5863187482558	18.5435194078743
-0.0307963267948965	3.11913802293026	10.6318509517534	18.6766373244144
-0.0207963267948965	3.12235669336960	10.6647982743867	18.7731994715355
-0.0107963267948965	3.12432982617806	10.6850294966306	18.8325918880279
-0.000796326794896496	3.12505426732335	10.6924638621548	18.8544356649984
0.00920367320510351	3.12452885816874	10.6870716608281	18.8385911999656
0.0192036732051035	3.12275443906210	10.6688744434845	18.7851597671995
0.0292036732051035	3.11973384673269	10.6379448661233	18.6944823783623
0.0392036732051035	3.11547190550808	10.5944061652323	18.5671359522770
0.0492036732051036	3.10997541239430	10.5384312699127	18.4039268570052
0.0592036732051036	3.10325311609186	10.4702415603942	18.2058819303721
0.0692036732051036	3.09531569004977	10.3901052862913	17.9742371256904
0.0792036732051036	3.08617569968838	10.2983356615259	17.7104239668362
0.0892036732051036	3.07584756394947	10.1952886561616	17.4160540302233
0.0992036732051036	3.06434751135897	10.0813605084275	17.0929016999396
0.109203673205104	3.05169353081276	9.95698498290568	16.7428854657988
0.119203673205104	3.03790531732037	9.82263040318335	16.3680480519098
0.129203673205104	3.02300421296353	9.67879648920462	15.9705356753270
0.139203673205104	3.00701314334735	9.52601103106809	15.5525767402967
0.149203673205104	2.98995654984079	9.36482643210187	15.1164602736149
0.159203673205104	2.97186031791993	9.19581615469271	14.6645144008422
0.169203673205103	2.95275170194249	9.01957110255681	14.1990851519075
0.179203673205103	2.93265924669476	8.83669597292358	13.7225158684264
0.189203673205103	2.91161270606284	8.64780561147541	13.2371274644040
0.199203673205103	2.88964295918822	8.45352140186833	12.7451997675282
0.209203673205103	2.86678192447428	8.25446772027758	12.2489541406819
0.219203673205103	2.84306247181393	8.05126848370125	11.7505375533566
0.229203673205104	2.81851833341050	7.84454381875007	11.2520082410861
0.239203673205104	2.79318401356365	7.63490687539308	10.7553230586102
0.249203673205104	2.76709469778927	7.42296080765907	10.2623265999352
0.259203673205104	2.74028616163805	7.20929594065680	9.77474212650474
0.269203673205104	2.71279467957051	6.99448714051774	9.29416431393654
0.279203673205104	2.68465693423816	6.77909140102788	8.82205379880807
0.289203673205104	2.65590992650967	6.56364565784485	8.35973348026036
0.299203673205104	2.62659088656974	6.34866483833336	7.90838650713569
0.309203673205104	2.59673718640418	6.13464015223782	7.46905586027746
0.319203673205104	2.56638625397032	5.92203762568098	7.04264542171524
0.329203673205104	2.53557548933553	5.71129687836551	6.62992240785152
0.339203673205104	2.50434218304950	5.50283014139168	6.23152103250243
0.349203673205104	2.47272343699756	5.29702151081337	5.84794725767028
0.359203673205104	2.44075608796341	5.09422642995768	5.47958448513057
0.369203673205104	2.40847663410994	4.89477139164825	5.12670004011564
0.379203673205104	2.37592116456645	4.69895384980942	4.78945229934295
0.389203673205104	2.34312529229031	4.50704232849751	4.46789831909210
0.399203673205104	2.31012409034988	4.31927671520903	4.16200182467849
0.409203673205104	2.27695203175518	4.13586872435474	3.87164143017949
0.419203673205103	2.24364293294158	3.95700251605797	3.59661896630717
0.429203673205103	2.21022990099150	3.78283545493021	3.33666780455838
0.439203673205103	2.17674528465871	3.61349899318505	3.09146107688184
0.449203673205103	2.14322062924006	3.44909966236199	2.86061970177506
0.459203673205103	2.10968663532033	3.28972015802903	2.64372013967256
0.469203673205104	2.07617312139717	3.13542050210183	2.44030181244954
0.479203673205104	2.04270899037532	2.98623926783944	2.24987413360982
0.489203673205104	2.00932219990234	2.84219485313465	2.07192310705294
0.499203673205104	1.97603973650189	2.70328678839165	1.90591746305537
0.509203673205104	1.94288759344559	2.56949706605614	1.75131431011927
0.519203673205104	1.90989075229007	2.44079147971519	1.60756429053806
0.529203673205104	1.87707316799320	2.31712096159733	1.47411623582650
0.539203673205104	1.84445775751091	2.19842290826065	1.35042132552230
0.549203673205104	1.81206639176565	2.08462248524171	1.23593675926577
0.559203673205104	1.77991989086738	1.97563390243573	1.13012895750932
0.569203673205104	1.74803802245947	1.87136165297464	1.03247631072198
0.579203673205104	1.71643950305431	1.77170170935219	0.942471500576063
0.589203673205104	1.68514200221699	1.67654267150305	0.859623419385694
0.599203673205104	1.65416214944998	1.58576686246613	0.783458716073418
0.609203673205104	1.62351554362751	1.49925136814331	0.713522998241022
0.619203673205104	1.59321676482493	1.41686901849672	0.649381720588380
0.629203673205104	1.56327938838619	1.33848930830534	0.590620790036235
0.639203673205104	1.53371600107098	1.26397925632100	0.536846917541659
0.649203673205104	1.50453821912284	1.19320420232255	0.487687745823601
0.659203673205104	1.47575670809972	1.12602854216313	0.442791781112134
0.669203673205104	1.44738120430966	1.06231640143869	0.401828155666519
0.679203673205104	1.41942053769636	1.00193224887685	0.364486246236436
0.689203673205104	1.39188265602159	0.944741450954695	0.330475171924894
0.699203673205104	1.36477465019504	0.890610769604453	0.299523193101156
0.709203673205104	1.33810278060556	0.839408805159643	0.271377031152554
0.719203673205104	1.31187250431227	0.791006386933853	0.245801126993972
0.729203673205104	1.28608850295873	0.745276914013744	0.222576854405819
0.739203673205104	1.26075471127816	0.702096648990279	0.201501702472702
0.749203673205104	1.23587434606363	0.661344967451691	0.182388439667500
0.759203673205104	1.21144993548235	0.622904566122040	0.165064270486097
0.769203673205104	1.18748334861956	0.586661632554477	0.149369993999202
0.779203673205104	1.16397582514338	0.552505979282281	0.135159172258081
0.789203673205104	1.14092800498826	0.520331145297388	0.122297315175816
0.799203673205104	1.11833995796124	0.490034467669002	0.110661087307179
0.809203673205104	1.09621121318126	0.461517126037627	0.100137540868060
0.819203673205104	1.07454078826852	0.434684162625834	0.0906233783674340
0.829203673205104	1.05332721820689	0.409444480299287	0.0820242473670811
0.839203673205104	1.03256858380902	0.385710821093048	0.0742540691315823
0.849203673205104	1.01226253971966	0.363399727491460	0.0672344022773489
0.859203673205104	0.992406341899020	0.342431488617524	0.0608938419678207
0.869203673205104	0.972996874533864	0.322730073351623	0.0551674547253378
0.879203673205104	0.954030676329609	0.304223052261789	0.0499962485311674
0.889203673205104	0.935503966142564	0.286841510090021	0.0453266775563784
0.899203673205104	0.917412667916547	0.270519950402901	0.0411101806004402
0.909203673205104	0.899752434893387	0.255196193881243	0.0373027521045862
0.919203673205104	0.882518673071663	0.240811271593648	0.0338645444464237
0.929203673205104	0.865706563892747	0.227309314473620	0.0307595001047215
0.939203673205104	0.849311086137592	0.214637440099867	0.0279550122028996
0.949203673205104	0.833327037021913	0.202745637765184	0.0254216118910960
0.959203673205104	0.817749052481289	0.191586652711261	0.0231326810048760
0.969203673205104	0.802571626641419	0.181115870305050	0.0210641884392304
0.979203673205104	0.787789130472134	0.171291200837244	0.0191944486954973
0.989203673205104	0.773395829626947	0.162072965534925	0.0175039010927082
0.999203673205104	0.759385901472838	0.153423784298493	0.0159749081804691
1.00920367320510	0.745753451317618	0.145308465597579	0.0145915719451475
1.01920367320510	0.732492527844679	0.137693898891501	0.0133395664624684
1.02920367320510	0.719597137767118	0.130548949876836	0.0122059857156358
1.03920367320510	0.707061259715202	0.123844358807528	0.0111792053670656
1.04920367320510	0.694878857372948	0.117552642081449	0.0102487573423169
1.05920367320510	0.683043891881087	0.111647997241060	0.00940521615565806
1.06920367320510	0.671550333525132	0.106106211494619	0.00864009597692574
1.07920367320510	0.660392172728375	0.100904573827814	0.00794575750815940
1.08920367320510	0.649563430370699	0.0960217907435024	0.00731532380531364
1.09920367320510	0.639058167454911	0.0914379056390905	0.00674260424469300
1.10920367320510	0.628870494142973	0.0871342218066482	0.00622202589528408
1.11920367320510	0.618994578185079	0.0830932290198544	0.00574857161663802
1.12920367320510	0.609424652764897	0.0792985336539703	0.00531772425723196
1.13920367320510	0.600155023784584	0.0757347922699951	0.00492541638023610
1.14920367320510	0.591180076613348	0.0723876485816703	0.00456798499231473
1.15920367320510	0.582494282323364	0.0692436737138309	0.00424213079652613
1.16920367320510	0.574092203436824	0.0662903096524963	0.00394488153262643
1.17920367320510	0.565968499207749	0.0635158157808374	0.00367355900722493
1.18920367320510	0.558117930461980	0.0609092183905282	0.00342574945240211
1.19920367320510	0.550535364018483	0.0584602630548130	0.00319927688472516
1.20920367320510	0.543215776714723	0.0561593697476877	0.00299217916722411
1.21920367320510	0.536154259058486	0.0539975905927785	0.00280268650497999
1.22920367320510	0.529346018528014	0.0519665701256126	0.00262920213068086
1.23920367320510	0.522786382541864	0.0500585079539187	0.00247028495997845
1.24920367320510	0.516470801119300	0.0482661237022101	0.00232463401788281
1.25920367320510	0.510394849251500	0.0465826241291103	0.00219107445691553
1.26920367320510	0.504554229003195	0.0450016723085565	0.00206854500544828
1.27920367320510	0.498944771363784	0.0435173587690935	0.00195608670072387
1.28920367320510	0.493562437866279	0.0421241744888520	0.00185283277562228
1.29920367320510	0.488403321991786	0.0408169856474372	0.00175799958142072
1.30920367320510	0.483463650376564	0.0395910100397666	0.00167087844072178
1.31920367320510	0.478739783838018	0.0384417950608408	0.00159082833549766
1.32920367320510	0.474228218235288	0.0373651971744609	0.00151726934492291
1.33920367320510	0.469925585179447	0.0363573627829855	0.00144967675643991
1.34920367320510	0.465828652607594	0.0354147104193085	0.00138757578140627
1.35920367320510	0.461934325234499	0.0345339141863166	0.00133053681379492
1.36920367320510	0.458239644894744	0.0337118883731216	0.00127817117682843
1.37920367320510	0.454741790787666	0.0329457731813472	0.00123012730819929
1.38920367320510	0.451438079636751	0.0322329214986537	0.00118608733971883
1.39920367320510	0.448325965774457	0.0315708866605138	0.00114576403190749
1.40920367320510	0.445403041162852	0.0309574111449790	0.00110889802823979
1.41920367320510	0.442667035359785	0.0303904161488122	0.00107525539753688
1.42920367320510	0.440115815439730	0.0298679919968853	0.00104462543640079
1.43920367320510	0.437747385877822	0.0293883893401653	0.00101681870664721
1.44920367320510	0.435559888405033	0.0289500111009259	0.000991665285453766
1.45920367320510	0.433551601841832	0.0285514051270305	0.000969013208430120
1.46920367320510	0.431720941917163	0.0281912575202412	0.000948727088065648
1.47920367320510	0.430066461078954	0.0278683866065118	0.000930686892045638
1.48920367320510	0.428586848301888	0.0275817375191381	0.000914786867773039
1.49920367320510	0.427280928897615	0.0273303773684573	0.000900934601112009
1.50920367320510	0.426147664332045	0.0271134909745272	0.000889050198901954
1.51920367320510	0.425186152053903	0.0269303771418764	0.000879065586195427
1.52920367320510	0.424395625338163	0.0267804454580035	0.000870923910466977
1.53920367320510	0.423775453147542	0.0266632135998328	0.000864579046238855
1.54920367320510	0.423325140014708	0.0265783051348011	0.000859995194687883
1.55920367320510	0.423044325947398	0.0265254478056742	0.000857146573849627
1.56920367320510	0.422932786358155	0.0265044722905749	0.000856017196034050


==> FIGs/dispersionparameterGasser/vonmises.dat <==
-88.4292036732051	0.580259244698745	0.280548206021046	0.0860017064160335	0.00395597130592663
-87.8562458780743	0.580338525046942	0.280624638980445	0.0860402453784961	0.00395924104675577
-87.2832880829435	0.580576399363263	0.280854032221050	0.0861559504777337	0.00396906518183235
-86.7103302878126	0.580972967434361	0.281236668932714	0.0863490866125392	0.00398548855112646
-86.1373724926818	0.581528395476114	0.281773021440451	0.0866200961590369	0.00400858622945253
-85.5644146975510	0.582242915990397	0.282463751716638	0.0869696002901870	0.00403846404176767
-84.9914569024202	0.583116827563777	0.283309712096742	0.0873984008276853	0.00407525929062057
-84.4184991072893	0.584150494607322	0.284311946197174	0.0879074826308449	0.00411914170184568
-83.8455413121585	0.585344347036500	0.285471690033482	0.0884980165283395	0.00417031459643015
-83.2725835170277	0.586698879889928	0.286790373336643	0.0891713627999752	0.00422901629838313
-82.6996257218969	0.588214652885492	0.288269621064775	0.0899290752169266	0.00429552179042529
-82.1266679267661	0.589892289912152	0.289911255107085	0.0907729056501277	0.00437014463140710
-81.5537101316352	0.591732478455503	0.291717296176386	0.0917048092577382	0.00445323915157646
-80.9807523365044	0.593735968954978	0.293689965885973	0.0927269502638117	0.00454520294416716
-80.4077945413736	0.595903574090338	0.295831689006043	0.0938417083414671	0.00464647967428967
-79.8348367462428	0.598236167994884	0.298145095894267	0.0950516856150009	0.00475756222879526
-79.2618789511119	0.600734685392640	0.300633025094444	0.0963597142964730	0.00487899623367510
-78.6889211559811	0.603400120656516	0.303298526096446	0.0977688649733397	0.00501138396867114
-78.1159633608503	0.606233526784295	0.306144862249928	0.0992824555646936	0.00515538871213899
-77.5430055657195	0.609236014289073	0.309175513823450	0.100904060964582	0.00531173955284141
-76.9700477705887	0.612408750000594	0.312394181199799	0.102637523391714	0.00548123670929049
-76.3970899754578	0.615752955773739	0.315804788197328	0.104486963465608	0.00566475740152766
-75.8241321803270	0.619269907100265	0.319411485506185	0.106456792029872	0.00586326232486201
-75.2511743851962	0.622960931619703	0.323218654227187	0.108551722743828	0.00607780278011326
-74.6782165900654	0.626827407525172	0.327230909499970	0.110776785464088	0.00630952852035812
-74.1052587949345	0.630870761859724	0.331453104205838	0.113137340437901	0.00655969638009503
-73.5323009998037	0.635092468698679	0.335890332729418	0.115639093330169	0.00682967975915804
-72.9593432046729	0.639494047213293	0.340547934761865	0.118288111105893	0.00712097904066626
-72.3863854095421	0.644077059610977	0.345431499126887	0.121090838789447	0.00743523302982928
-71.8134276144112	0.648843108947198	0.350546867609337	0.124054117121502	0.00777423150858397
-71.2404698192804	0.653793836804069	0.355900138764451	0.127185201133541	0.00813992900985565
-70.6675120241496	0.658930920830605	0.361497671684120	0.130491779658745	0.00853445992475935
-70.0945542290188	0.664256072139542	0.367346089694745	0.133981995796553	0.00896015506632817
-69.5215964338879	0.669771032555564	0.373452283959351	0.137664468346301	0.00941955982441759
-68.9486386387571	0.675477571709812	0.379823416954616	0.141548314223116	0.00991545405832811
-68.3756808436263	0.681377483975484	0.386466925791405	0.145643171866502	0.0104508738864534
-67.8027230484955	0.687472585239436	0.393390525345253	0.149959225648896	0.0110291355459335
-67.2297652533647	0.693764709504665	0.400602211160940	0.154507231287723	0.0116538615099028
-66.6568074582338	0.700255705318692	0.408110262093037	0.159298542260225	0.0123290090655029
-66.0838496631030	0.706947432022936	0.415923242641843	0.164345137215396	0.0130589015723890
-65.5108918679722	0.713841755818284	0.424050004941687	0.169659648371811	0.0138482626390211
-64.9379340728413	0.720940545642265	0.432499690356032	0.175255390883806	0.0147022534725821
-64.3649762777105	0.728245668853376	0.441281730631207	0.181146393151434	0.0156265136778983
-63.7920184825797	0.735758986718379	0.450405848557982	0.187347428041686	0.0166272058012223
-63.2190606874489	0.743482349698607	0.459882058087512	0.193874044979715	0.0177110639361175
-62.6461028923181	0.751417592531647	0.469720663845484	0.200742602859084	0.0188854467308897
-62.0731450971872	0.759566529105072	0.479932259985624	0.207970303709340	0.0201583951599396
-61.5001873020564	0.767930947119295	0.490527728320998	0.215575227047513	0.0215386954449310
-60.9272295069256	0.776512602537003	0.501518235668912	0.223576364827259	0.0230359475356070
-60.3542717117948	0.785313213817113	0.512915230342576	0.231993656885429	0.0246606395842402
-59.7813139166639	0.794334455931676	0.524730437720157	0.240848026770670	0.0264242288718016
-59.2083561215331	0.803577954164701	0.536975854819410	0.250161417822295	0.0283392296676765
-58.6353983264023	0.813045277692466	0.549663743803702	0.259956829350013	0.0304193085277588
-58.0624405312715	0.822737932945526	0.562806624343102	0.270258352746211	0.0326793875575910
-57.4894827361406	0.832657356753294	0.576417264752160	0.281091207342233	0.0351357561873563
-56.9165249410098	0.842804909272836	0.590508671824221	0.292481775798623	0.0378061920233843
-56.3435671458790	0.853181866704265	0.605094079280558	0.304457638796446	0.0407100913557158
-55.7706093507482	0.863789413795991	0.620186934751319	0.317047608772717	0.0438686099123863
-55.1976515556174	0.874628636143932	0.635800885204355	0.330281762417640	0.0473048144575623
-54.6246937604865	0.885700512289733	0.651949760737373	0.344191471624812	0.0510438458314776
-54.0517359653557	0.897005905624027	0.668647556648689	0.358809432557921	0.0551130940241534
-53.4787781702249	0.908545556101780	0.685908413702102	0.374169692468800	0.0595423858609097
-52.9058203750941	0.920320071777832	0.703746596502170	0.390307673872149	0.0643641858542876
-52.3328625799632	0.932329920171893	0.722176469897442	0.407260195651934	0.0696138107427221
-51.7599047848324	0.944575419473359	0.741212473331109	0.425065490643595	0.0753296581894751
-51.1869469897016	0.957056729597564	0.760869093061034	0.443763219204956	0.0815534500542024
-50.6139891945708	0.969773843106289	0.781160832174317	0.463394478257380	0.0883304905721823
-50.0410313994399	0.982726576006635	0.802102178325516	0.484001805247500	0.0957099396806881
-49.4680736043091	0.995914558443660	0.823707569132345	0.505629176449144	0.103745101616104
-48.8951158091783	1.00933722530354	0.845991355168209	0.528321998995121	0.112493728767008
-48.3221580140475	1.02299380674531	0.868967760497398	0.552127095999908	0.122018340605276
-47.7492002189167	1.03688331868074	0.892650840706050	0.577092684107169	0.132386557327100
-47.1762424237858	1.05100455322306	0.917054438390342	0.603268342771159	0.143671447616259
-46.6032846286550	1.06535606912699	0.942192136072614	0.630704974558761	0.155951889691009
-46.0303268335242	1.07993618224352	0.968077206526479	0.659454755739842	0.169312944511261
-45.4573690383934	1.09474295601465	0.994722560503321	0.689571076418271	0.183846239702570
-44.8844112432625	1.10977419203446	1.02214069186501	0.721108469445110	0.199650362396027
-44.3114534481317	1.12502742070429	1.05034362014125	0.754122527349632	0.216831258787200
-43.7384956530009	1.14049989201119	1.07934283054444	0.788669806523834	0.235502637781853
-43.1655378578701	1.15618856646006	1.10914921149085	0.824807717902526	0.255786375620891
-42.5925800627392	1.17209010619121	1.13977298969352	0.862594403394786	0.277812917862132
-42.0196222676084	1.18820086631613	1.17122366291013	0.902088597344182	0.301721674543065
-41.4466644724776	1.20451688650566	1.20350993044805	0.943349472325526	0.327661403758669
-40.8737066773468	1.22103388286555	1.23663962154860	0.986436468625704	0.355790578264526
-40.3007488822160	1.23774724013552	1.27061962179308	1.03140910680609	0.386277729062007
-39.7277910870851	1.25465200424887	1.30545579769504	1.07832678280486	0.419301759244498
-39.1548332919543	1.27174287529041	1.34115291966539	1.12724854510980	0.455052220688418
-38.5818754968235	1.28901420089109	1.37771458356003	1.17823285361666	0.493729545468292
-38.0089177016927	1.30645997009848	1.41514313104322	1.23133731988485	0.535545223171515
-37.4359599065618	1.32407380776253	1.45343956902395	1.28661842861262	0.580721914597292
-36.8630021114310	1.34184896947624	1.49260348844665	1.34413124027670	0.629493491659060
-36.2900443163002	1.35977833711128	1.53263298274209	1.40392907501852	0.682104992685939
-35.7170865211694	1.37785441498821	1.57352456626861	1.46606317800917	0.738812481753376
-35.1441287260385	1.39606932672113	1.61527309309754	1.53058236668929	0.799882800185372
-34.5711709309077	1.41441481277585	1.65787167652073	1.59753266045654	0.865593197980837
-33.9982131357769	1.43288222878032	1.70131160968050	1.66695689356325	0.936230832647053
-33.4252553406461	1.45146254462524	1.74558228774455	1.73889431218781	1.01209212279727
-32.8522975455153	1.47014634439175	1.79067113206922	1.81338015685610	1.09348194391149
-32.2793397503844	1.48892382714200	1.83656351681360	1.89044523161116	1.18071265389465
-31.7063819552536	1.50778480860687	1.88324269848516	1.97011546156019	1.27410293651951
-31.1334241601228	1.52671872380372	1.93068974891293	2.05241144066506	1.37397645153810
-30.5604663649920	1.54571463061488	1.97888349215828	2.13734797188475	1.48066028120815
-29.9875085698611	1.56476121435598	2.02780044588426	2.22493360202268	1.59448316423290
-29.4145507747303	1.58384679336038	2.07741476771302	2.31517015387697	1.71577350967266
-28.8415929795995	1.60295932560405	2.12769820710614	2.40805225853359	1.84485718527125
-28.2686351844687	1.62208641639199	2.17862006330509	2.50356689087945	1.98205507686173
-27.6956773893378	1.64121532712468	2.23014714986757	2.60169291164026	2.12768041808112
-27.1227195942070	1.66033298515981	2.28224376633061	2.70240061946441	2.28203589253379
-26.5497617990762	1.67942599478098	2.33487167752229	2.80565131677447	2.44541051379202
-25.9768040039454	1.69848064928183	2.38799010103099	2.91139689328952	2.61807629219608
-25.4038462088145	1.71748294417009	2.44155570332372	3.01957943128010	2.80028470129363
-24.8308884136837	1.73641859149206	2.49552260498344	3.13013083674985	2.99226296090686
-24.2579306185529	1.75527303527411	2.54984239550885	3.24297250083910	3.19421015819471
-23.6849728234221	1.77403146807355	2.60446415808977	3.35801499581419	3.40629323263663
-23.1120150282912	1.79267884862653	2.65933450473526	3.47515781003585	3.62864285553946
-22.5390572331604	1.81119992057672	2.71439762209217	3.59428912628981	3.86134923939218
-21.9660994380296	1.82957923226321	2.76959532824706	3.71528564780805	4.10445791707926
-21.3931416428988	1.84780115754213	2.82486714075533	3.83801247620832	4.35796553552505
-20.8201838477680	1.86584991761127	2.88015035608878	3.96232304542895	4.62181571267838
-20.2472260526371	1.88370960380238	2.93538014063473	4.08805911553557	4.89589501075476
-19.6742682575063	1.90136420130133	2.99048963331956	4.21505083002298	5.18002908222248
-19.1013104623755	1.91879761375106	3.04541005986437	4.34311683992953	5.47397904803678
-18.5283526672447	1.93599368868821	3.10007085861289	4.47206449772264	5.77743816997863
-17.9553948721139	1.95293624375905	3.15439981780138	4.60169012350264	6.09002888053233
-17.3824370769830	1.96960909365651	3.20832322406725	4.73177934561026	6.41130023443180
-16.8094792818522	1.98599607771510	3.26176602191849	4.86210751721191	6.74072584572219
-16.2365214867214	2.00208108809666	3.31465198381028	4.99244020988031	7.07770237283571
-15.6635636915906	2.01784809849583	3.36690389039819	5.12253378458925	7.42154861169546
-15.0906058964597	2.03328119329015	3.41844372046100	5.25213603990464	7.77150525318607
-14.5176481013289	2.04836459705618	3.46919284990963	5.38098693648588	8.12673535643188
-13.9446903061981	2.06308270436976	3.51907225922387	5.50881939631670	8.48632558319179
-13.3717325110673	2.07742010980541	3.56800274858531	5.63536017437084	8.84928823133308
-12.7987747159364	2.09136163804730	3.61590515990442	5.76033079969232	9.21456409682584
-12.2258169208056	2.10489237402157	3.66270060487206	5.88344858214034	9.58102618408084
-11.6528591256748	2.11799769295809	3.70831069810264	6.00442768032399	9.94748427383635
-11.0799013305440	2.13066329028786	3.75265779437691	6.12298022554034	10.3126903463176
-10.5069435354131	2.14287521128110	3.79566522893893	6.23881749584057	10.6753448452040
-9.93398574028232	2.15461988033029	3.83725755975391	6.35165113369132	11.0341037552323
-9.36102794515149	2.16588412978190	3.87736081059228	6.46119440008178	11.3875864532465
-8.78807015002067	2.17665522822071	3.91590271377114	6.56716345736076	11.7343842794096
-8.21511235488984	2.18692090811101	3.95281295135699	6.66927867257923	12.0730697623631
-7.64215455975903	2.19666939269994	3.98802339361512	6.76726593267263	12.4022064196139
-7.06919676462821	2.20588942208957	4.02146833348007	6.86085796245012	12.7203590426112
-6.49623896949739	2.21457027838627	4.05308471581945	6.94979563607172	13.0261043650980
-5.92328117436656	2.22270180983803	4.08281236027017	7.03382927249593	13.3180420036553
-5.35032337923574	2.23027445387343	4.11059417644169	7.11271990527355	13.5948055511171
-4.77736558410491	2.23727925895861	4.13637637030539	7.18624051705304	13.8550736969666
-4.20440778897409	2.24370790519298	4.16010864062284	7.25417722925099	14.0975812440914
-3.63144999384327	2.24955272356755	4.18174436430796	7.31633043752978	14.3211298885689
-3.05849219871244	2.25480671381487	4.20124076966916	7.37251588401253	14.5245986285630
-2.48553440358162	2.25946356078405	4.21855909653687	7.42256565755359	14.7069536700399
-1.91257660845080	2.26351764927938	4.23366474234904	7.46632911386535	14.8672577008812
-1.33961881331997	2.26696407730681	4.24652739334213	7.50367370787846	15.0046784110666
-0.766661018189148	2.26979866767812	4.25712114007671	7.53448573137421	15.1184961448587
-0.193703223058324	2.27201797792871	4.26542457661475	7.55867094966992	15.2081105812392
0.379254572072500	2.27361930851118	4.27142088275968	7.57615513195258	15.2730463510468
0.952212367203324	2.27460070923340	4.27509788886843	7.58688447073288	15.3129575131690
1.52517016233415	2.27496098391650	4.27644812284769	7.59082588682248	15.3276308274790
2.09812795746497	2.27469969325469	4.27546883905244	7.58796721720995	15.3169877787251
2.67108575259580	2.27381715586618	4.27216202891303	7.57831728421521	15.2810853229578
3.24404354772662	2.27231444753094	4.26653441322683	7.56190584532508	15.2201153459957
3.81700134285744	2.27019339861843	4.25859741616095	7.53878342414341	15.1344028415477
4.38995913798827	2.26745658971494	4.24836712112225	7.50902102391397	15.0244028345814
4.96291693311909	2.26410734546757	4.23586420875937	7.47270972608243	14.8906960930113
5.53587472824991	2.26014972666835	4.22111387746827	7.42996017734245	14.7339836874567
6.10883252338074	2.25558852060861	4.20414574687534	7.38090196954845	14.5550804743632
6.68179031851156	2.25042922974067	4.18499374487231	7.32568291776457	14.3549075919323
7.25474811364239	2.24467805868971	4.16369597887072	7.26446824254355	14.1344840707863
7.82770590877321	2.23834189966511	4.14029459203358	7.19743966328375	13.8949176719295
8.40066370390403	2.23142831632614	4.11483560532404	7.12479441018783	13.6373950731579
8.97362149903486	2.22394552616266	4.08736874628695	7.04674416293602	13.3631715315182
9.54657929416568	2.21590238145637	4.05794726554795	6.96351392468580	13.0735601536421
10.1195370892965	2.20730834889323	4.02662774207482	6.87534084041211	12.7699209077643
10.6924948844273	2.19817348790201	3.99346987829881	6.78247296890725	12.4536495109932
11.2654526795581	2.18850842779820	3.95853628623678	6.68516801796331	12.1261663230246
11.8384104746890	2.17832434381583	3.92189226579052	6.58369205236457	11.7889053730718
12.4113682698198	2.16763293211341	3.88360557642513	6.47831818432221	11.4433036404944
12.9843260649506	2.15644638384272	3.84374620344570	6.36932525589209	11.0907907016237
13.5572838600814	2.14477735837165	3.80238612009944	6.25699652273230	10.7327788458260
14.1302416552123	2.13263895575421	3.75959904672967	6.14161834828426	10.3706537531436
14.7031994503431	2.12004468854225	3.71546020819886	6.02347891710710	10.0057658141693
15.2761572454739	2.10700845303447	3.67004609078007	5.90286697566427	9.63942216039390
15.8491150406047	2.09354450005883	3.62343419969055	5.78007060836380	9.27287946039035
16.4220728357356	2.07966740538457	3.57570281840814	5.65537605609504	8.90733752410911
16.9950306308664	2.06539203985972	3.52693077087077	5.52906658389618	8.54393374451502
17.5679884259972	2.05073353936924	3.47719718761249	5.40142140373470	8.18373839302504
18.1409462211280	2.03570727470764	3.42658127683697	5.27271465769892	7.82775077292133
18.7139040162588	2.02032882145865	3.37516210137111	5.14321446618967	7.47689622330880
19.2868618113897	2.00461392997200	3.32301836237853	5.01318204497821	7.13202395542161
19.8598196065205	1.98857849552577	3.27022819064630	4.88287089426673	6.79390569329744
20.4327774016513	1.97223852875937	3.21686894618777	4.75252606216104	6.46323508213757
21.0057351967821	1.95561012645985	3.16301702683161	4.62238348424893	6.14062782013282
21.5786929919130	1.93870944278049	3.10874768639268	4.49266940027921	5.82662246320896
22.1516507870438	1.92155266096742	3.05413486294377	4.36359984826364	5.52168184705035
22.7246085821746	1.90415596566592	2.99925101763122	4.23538023568210	5.22619506689243
23.2975663773054	1.88653551587440	2.94416698440001	4.10820498686600	4.94047995290246
23.8705241724363	1.86870741860951	2.88895183091846	3.98225726507142	4.66478597744305
24.4434819675671	1.85068770334172	2.83367273091739	3.85770876723504	4.39929753006562
25.0164397626979	1.83249229725606	2.77839484808557	3.73471958893563	4.14413749662761
25.5893975578287	1.81413700138838	2.72318123159248	3.61343815666472	3.89937108037037
26.1623553529595	1.79563746768236	2.66809272324094	3.49400122414264	3.66500980503182
26.7353131480904	1.77700917700834	2.61318787618730	3.37653392910170	3.44101564298704
27.3082709432212	1.75826741817979	2.55852288510502	3.26114990669707	3.22730521489859
27.8812287383520	1.73942726799889	2.50415152760965	3.14795145549640	3.02375401130426
28.4541865334828	1.72050357235767	2.45012511670949	3.03702975184150	2.83020059086162
29.0271443286137	1.70151092841667	2.39649246399624	2.92846510826645	2.64645071450090
29.6001021237445	1.68246366787852	2.34329985324518	2.82232727159467	2.47228137941099
30.1730599188753	1.66337584136907	2.29059102405333	2.71867575632032	2.30744472150536
30.7460177140061	1.64426120393466	2.23840716510813	2.61756020890318	2.15167175970340
31.3189755091370	1.62513320165957	2.18678691664763	2.51902079866829	2.00467595994405
31.8919333042678	1.60600495940378	2.13576638164610	2.42308863109796	1.86615660126005
32.4648910993986	1.58688926965700	2.08537914523683	2.32978617943173	1.73580193042977
33.0378488945294	1.56779858250139	2.03565630186547	2.23912773064387	1.61329209564613
33.6108066896603	1.54874499667161	1.98662648965399	2.15111984204660	1.49830185326618
34.1837644847911	1.52974025169748	1.93831593144561	2.06576180496498	1.39050304500681
34.7567222799219	1.51079572111148	1.89074848199515	1.98304611214280	1.28956684591641
35.3296800750527	1.49192240670006	1.84394568076798	1.90295892576607	1.19516578607262
35.9026378701836	1.47313093377528	1.79792680981187	1.82548054322535	1.10697555123194
36.4755956653144	1.45443154744048	1.75270895617124	1.75058585798059	1.02467656959492
37.0485534604452	1.43583410982159	1.70830707832132	1.67824481313614	0.947955393461175
37.6215112555760	1.41734809823338	1.66473407611024	1.60842284557882	0.876505885848149
38.1944690507068	1.39898260424831	1.62200086371058	1.54108131877438	0.810030223155046
38.7674268458377	1.38074633363377	1.58011644509732	1.47617794255622	0.748239725690530
39.3403846409685	1.36264760712217	1.53908799158640	1.41366717847151	0.690855528373095
39.9133424360993	1.34469436197718	1.49892092098752	1.35350062947409	0.637609104181146
40.4863002312301	1.32689415431832	1.45961897794533	1.29562741296708	0.588242653001005
41.0592580263610	1.30925416216533	1.42118431506478	1.23999451640165	0.542509368420114
41.6322158214918	1.29178118916312	1.38361757443949	1.18654713482965	0.500173594764495
42.2051736166226	1.27448166894778	1.34691796922506	1.13522898998685	0.461010886307270
42.7781314117534	1.25736167011380	1.31108336492360	1.08598263064924	0.424807980101470
43.3510892068843	1.24042690174264	1.27611036006965	1.03874971415745	0.391362693336015
43.9240470020151	1.22368271945279	1.24199436603230	0.993471269143215	0.360483755498087
44.4970047971459	1.20713413193200	1.20872968567242	0.950087939617210	0.331990584965478
45.0699625922767	1.19078580791240	1.17630959061792	0.908540210689661	0.305713018964514
45.6429203874075	1.17464208354998	1.14472639694372	0.868768616294196	0.281491005126679
46.2158781825384	1.15870697017062	1.11397153906619	0.830713929371685	0.259174262172032
46.7888359776692	1.14298416234542	1.08403564168399	0.794317335045033	0.238621916550178
47.3617937728000	1.12747704625919	1.05490858961958	0.759520587378470	0.219702121188508
47.9347515679308	1.11218870833674	1.02657959543580	0.726266150366546	0.202291661839693
48.5077093630617	1.09712194409282	0.999037264722545	0.694497323839381	0.186275555891523
49.0806671581925	1.08227926717259	0.972269658967185	0.664158355002514	0.171546647906549
49.6536249533233	1.06766291855079	0.946264355940496	0.635194536352709	0.158005205599498
50.2265827484541	1.05327487585888	0.921008507546873	0.607552290725919	0.145558519439403
50.7995405435850	1.03911686281088	0.896488895103366	0.581179244241203	0.134120508581730
51.3724983387158	1.02519035869992	0.872691982026947	0.556024287905317	0.123611335394041
51.9454561338466	1.01149660793873	0.849603963923066	0.532037628637778	0.113957030436562
52.5184139289774	0.998036629618963	0.827210816081200	0.509170830466090	0.105089129395531
53.0913717241082	0.984811227065301	0.805498338394599	0.487376846626154	0.0969443231411922
53.6643295192391	0.971820997362035	0.784452197731939	0.466610043284380	0.0894641217921556
54.2372873143699	0.959066340830893	0.764057967798040	0.446826215576209	0.0825945334115404
54.8102451095007	0.946547470440511	0.744301166529241	0.427982596631193	0.0762857577359887
55.3832029046315	0.934264421129200	0.725167291076544	0.410037860228075	0.0704918951438982
55.9561606997624	0.922217059024056	0.706641850436181	0.392952117694821	0.0651706709019240
56.5291184948932	0.910405090540803	0.688710395792952	0.376686909638844	0.0602831745866230
57.1020762900240	0.898828071350054	0.671358548646535	0.361205193062001	0.0557936144587983
57.6750340851548	0.887485415196958	0.654572026795021	0.346471324383824	0.0516690864694610
58.2479918802857	0.876376402562449	0.638336668253249	0.332451038865080	0.0478793574962178
58.8209496754165	0.865500189155507	0.622638453186128	0.319111426892478	0.0443966623453069
59.3939074705473	0.854855814227027	0.607463523939141	0.306420907554406	0.0411955140055169
59.9668652656781	0.844442208696985	0.592798203249553	0.294349199907163	0.0382525266040556
60.5398230608089	0.834258203087695	0.578629010722751	0.282867292301479	0.0355462504894241
61.1127808559398	0.824302535256974	0.564942677658415	0.271947410110282	0.0330570188509627
61.6857386510706	0.814573857926009	0.551726160311120	0.261562982170899	0.0307668052775889
62.2586964462014	0.805070745997664	0.538966651669458	0.251688606228129	0.0286590916580582
62.8316542413322	0.795791703661860	0.526651591836824	0.242300013639118	0.0267187458307194
63.4046120364631	0.786735171285485	0.514768677095821	0.233374033576660	0.0249319084011766
63.9775698315939	0.777899532085098	0.503305867736715	0.224888556944529	0.0232858881606077
64.5505276267247	0.769283118581411	0.492251394728579	0.216822500196713	0.0217690655549182
65.1234854218555	0.760884218835260	0.481593765309845	0.209155769232003	0.0203708036747289
65.6964432169864	0.752701082465370	0.471321767572747	0.201869223516270	0.0190813662577977
66.2694010121172	0.744731926448889	0.461424474113893	0.194944640566918	0.0178918422183233
66.8423588072480	0.736974940706135	0.451891244820711	0.188364680917429	0.0167940762412312
67.4153166023788	0.729428293471579	0.442711728861032	0.182112853664558	0.0157806050036087
67.9882743975096	0.722090136453515	0.433875865940415	0.176173482686602	0.0148445986096153
68.5612321926405	0.714958609785276	0.425373886889201	0.170531673608107	0.0139798068491869
69.1341899877713	0.708031846771288	0.417196313638591	0.165173281574535	0.0131805099144486
69.7071477829021	0.701307978431526	0.409333958642317	0.160084879889466	0.0124414732307838
70.2801055780329	0.694785137848288	0.401777923797831	0.155253729557131	0.0117579060818373
70.8530633731638	0.688461464319452	0.394519598918195	0.150667749764070	0.0111254237292462
71.4260211682946	0.682335107322598	0.387550659803292	0.146315489325736	0.0105400127485219
71.9989789634254	0.676404230294596	0.380863065956305	0.142186099116632	0.00999799932219636
72.5719367585562	0.670667014231412	0.374449057988910	0.138269305496168	0.00949602025005340
73.1448945536871	0.665121661113006	0.368301154756129	0.134555384736728	0.00903099645398422
73.7178523488179	0.659766397158346	0.362412150259376	0.131035138455423	0.00860010877172852
74.2908101439487	0.654599475915567	0.356775110353885	0.127699870046641	0.00820077584949376
74.8637679390795	0.649619181192438	0.351383369294441	0.124541362108679	0.00783063395821042
75.4367257342103	0.644823829832267	0.346230526151181	0.121551854854474	0.00748751857200008
76.0096835293412	0.640211774340403	0.341310441125098	0.118724025493691	0.00716944756034011
76.5826413244720	0.635781405366483	0.336617231790919	0.116050968571055	0.00687460585743883
77.1555991196028	0.631531154047532	0.332145269293081	0.113526177243928	0.00660133148352622
77.7285569147336	0.627459494216962	0.327889174518711	0.111143525480561	0.00634810280315992
78.3015147098645	0.623564944484460	0.323843814269798	0.108897251159221	0.00611352691528508
78.8744725049953	0.619846070191657	0.320004297455053	0.106781940047526	0.00589632907871400
79.4474303001261	0.616301485248375	0.316365971320450	0.104792510640631	0.00569534308494866
80.0203880952569	0.612929853854140	0.312924417735913	0.102924199836574	0.00550950249789999
80.5933458903878	0.609729892109498	0.309675449554260	0.101172549426882	0.00533783268710221
81.1663036855186	0.606700369521567	0.306615107057180	0.0995333933805836	0.00517944358751991
81.7392614806494	0.603840110408084	0.303739654501816	0.0980028458999916	0.00503352312503899
82.3122192757802	0.601147995204056	0.301045576780349	0.0965772902269642	0.00489933125225611
82.8851770709111	0.598622961674953	0.298529576203902	0.0952533681788613	0.00477619454427291
83.4581348660419	0.596264006040225	0.296188569421088	0.0940279703940355	0.00466350130889348
84.0310926611727	0.594070184010705	0.294019684480555	0.0928982272674241	0.00456069716994934
84.6040504563035	0.592040611743313	0.292020258046030	0.0918615005576299	0.00446728108646716
85.1770082514343	0.590174466716262	0.290187832771504	0.0909153756477824	0.00438280177407829
85.7499660465652	0.588470988527755	0.288520154843467	0.0900576544434433	0.00430685449847519
86.3229238416960	0.586929479620997	0.287015171696370	0.0892863488918547	0.00423907821387247
86.8958816368268	0.585549305938086	0.285671029906818	0.0885996751079147	0.00417915302235515
87.4688394319576	0.584329897505195	0.284486073271398	0.0879960480933957	0.00412679793271704
88.0417972270885	0.583270748951176	0.283458841072435	0.0874740770370898	0.00408176889992898
88.6147550222193	0.582371419961576	0.282588066535438	0.0870325611847665	0.00404385712875191
89.1877128173501	0.581631535669747	0.281872675481496	0.0866704862690536	0.00401288762724235
89.7606706124809	0.581050786986605	0.281311785177373	0.0863870214906065	0.00398871799800685
90.3336284076117	0.580628930870280	0.280904703385608	0.0861815170431949	0.00397123745706541
90.9065862027426	0.580365790536749	0.280650927616505	0.0860535021766208	0.00396036607209842
91.4795439978734	0.580261255612262	0.280550144583431	0.0860026837926754	0.00395605421369447


==> FIGs/results_new/AAA/amdm_niestrawska.dat <==
#stretch	axial stress(alasture)	circumferential stress	(alastrue)  	


1			6.96553925649823e-13	8.15347789284715e-13     
1.00483870970000	0.0597122118184791	0.0684117648854444   
1.00967741940000	0.118491162595890	0.136237957994164
1.01451612900000	0.176549670581635	0.203864636316054
1.01935483870000	0.234123542840667	0.271725121379860
1.02419354840000	0.291481800143484	0.340319259525061
1.02903225810000	0.348939472178677	0.410237521807188
1.03387096770000	0.406873972921341	0.482191825082270
1.03870967740000	0.465746464264436	0.557055666896401
1.04354838710000	0.526130104288017	0.635917084662176
1.04838709680000	0.588747867451442	0.720149375199178
1.05322580650000	0.654523657799850	0.811506429780599
1.05806451610000	0.724652014902869	0.912252414423353
1.06290322580000	0.800693976194285	1.02533966463159
1.06774193550000	0.884709941564812	1.15465466827633
1.07258064520000	0.979445319722957	1.30536099133997
1.07741935480000	1.08859193493422	1.48438114359267
1.08225806450000	1.21715906989774	1.70107921409894
1.08709677420000	1.37200432272165	1.96823578963303
1.09193548390000	1.56259939918251	2.30345202345221
1.09677419350000	1.80214396572709	2.73118882195473
1.10161290320000	2.10919959668697	3.28575413742060
1.10645161290000	2.51010734214631	4.01571751784662
1.11129032260000	3.04259652262202	4.99049260969724
1.11612903230000	3.76122019394468	6.31024176023523
1.12096774190000	4.74561726454000	8.12091815987196
1.12580645160000	6.11318924197217	10.6373273284446
1.13064516130000	8.03873609900528	14.1788239897274
1.13548387100000	10.7851688682090	19.2251119944054
1.14032258060000	14.7520241954566	26.5043408768300
1.14516129030000	20.5528762433162	37.1336116535244
1.15000000000000	29.1401303912887	52.8453919479920

==> FIGs/results_new/AAA/asmd_niestrawska.dat <==
#stretch	P_et axial	P_et circum
1		     	    0			        1.96509475358653e-13
1.00483870970000	0.0466272652157387	0.0526601872039354
1.00967741940000	0.0928801467524527	0.105188392776727
1.01451612900000	0.138991369994238	0.157950741899577
1.01935483870000	0.185222946669712	0.211361035971118
1.02419354840000	0.231877413111898	0.265899222020202
1.02903225810000	0.279311871885876	0.322134476874356
1.03387096770000	0.327955905491703	0.380754681578681
1.03870967740000	0.378334835609637	0.442604719580163
1.04354838710000	0.431100311533749	0.508736892124588
1.04838709680000	0.487071015310779	0.580478062906141
1.05322580650000	0.547287335812853	0.659519929254615
1.05806451610000	0.613085467246109	0.748041473158106
1.06290322580000	0.686198685380911	0.848876467100508
1.06774193550000	0.768896874578364	0.965744441680669
1.07258064520000	0.864180344865041	1.10357177251114
1.07741935480000	0.976051208215039	1.26894159718611
1.08225806450000	1.10989648364908	1.47072941578542
1.08709677420000	1.27303335586768	1.72100832170980
1.09193548390000	1.47549180728681	2.03634911410022
1.09677419350000	1.73114749670176	2.43970332210494
1.10161290320000	2.05937595071962	2.96315418055994
1.10645161290000	2.48748922486428	3.65197084344204
1.11129032260000	3.05435766597729	4.57063706796563
1.11612903230000	3.81584241972067	5.81189763834164
1.12096774190000	4.85302011829590	7.51045939146595
1.12580645160000	6.28475336917915	9.86393846408728
1.13064516130000	8.28708865592015	13.1651940326649
1.13548387100000	11.1234850627136	17.8527286440031
1.14032258060000	15.1923920905412	24.5900328688815
1.14516129030000	21.1028970290965	34.3917665244773
1.15000000000000	29.7962455330110	48.8264931765815


==> FIGs/results_new/AAA/dbb_niestrawska.dat <==
1	1.15418206575924e-13	6.38584297228607e-13
1.00483870970000	0.0604468545740150	0.0695099754621948
1.00967741940000	0.120958053209960	0.139563365552684
1.01451612900000	0.181672044429828	0.210517983586820
1.01935483870000	0.242758629706341	0.282801374599155
1.02419354840000	0.304428954791855	0.356931243682601
1.02903225810000	0.366948429837024	0.433541650886118
1.03387096770000	0.430653657939241	0.513417015245698
1.03870967740000	0.495974901118026	0.597536771450626
1.04354838710000	0.563466167260935	0.687134554608018
1.04838709680000	0.633845897156617	0.783777385154980
1.05322580650000	0.708052409010220	0.889472476059123
1.05806451610000	0.787320061735562	1.00681250747121
1.06290322580000	0.873284701033359	1.13917486678660
1.06774193550000	0.968130747863719	1.29099711743892
1.07258064520000	1.07479802675575	1.46816111883893
1.07741935480000	1.19727486227202	1.67853313848441
1.08225806450000	1.34101681270732	1.93272991404595
1.08709677420000	1.51354975853074	2.24521462840959
1.09193548390000	1.72534586298321	2.63587899188440
1.09677419350000	1.99110666740071	3.13234763081271
1.10161290320000	2.33165899084126	3.77336561272889
1.10645161290000	2.77678106283327	4.61382462282928
1.11129032260000	3.36945360681508	5.73229168996914
1.11612903230000	4.17231316628018	7.24239510891312
1.12096774190000	5.27754058887736	9.31021252840856
1.12580645160000	6.82215835688682	12.1810896761800
1.13064516130000	9.01192533477211	16.2214209833841
1.13548387100000	12.1590317021669	21.9844068948688
1.14032258060000	16.7421636255145	30.3146207875218
1.14516129030000	23.5031966802909	42.5160443307648
1.15000000000000	33.6044790251660	60.6249760464013

==> FIGs/results_new/AAA/goh_niestrawska.dat <==
1			        0			        0
1.00483870970000	0.0546481433881846	0.0645052766814187
1.00967741940000	0.109149599913338	0.129495365972657
1.01451612900000	0.163647348683293	0.195246555904617
1.01935483870000	0.218319984372665	0.262108011002361
1.02419354840000	0.273391368940585	0.330519243746563
1.02903225810000	0.329142895988479	0.401032706501628
1.03387096770000	0.385929334017581	0.474343311810376
1.03870967740000	0.444199601921100	0.551327382708411
1.04354838710000	0.504524298054008	0.633094416778870
1.04838709680000	0.567632558554406	0.721056414894136
1.05322580650000	0.634461800941601	0.817021352368862
1.05806451610000	0.706225408122969	0.923320110010595
1.06290322580000	0.784505560768572	1.04298012718425
1.06774193550000	0.871381553279319	1.17996476369116
1.07258064520000	0.969608656202024	1.33950595741834
1.07741935480000	1.08286951753013	1.52857038355306
1.08225806450000	1.21613066743048	1.75651848664969
1.08709677420000	1.37615263872428	2.03604462816344
1.09193548390000	1.57222688296222	2.38453111684313
1.09677419350000	1.81725070475826	2.82601742515660
1.10161290320000	2.12931126452845	3.39409340414912
1.10645161290000	2.53404416840540	4.13619468900748
1.11129032260000	3.06818375030656	5.12004965998328
1.11612903230000	3.78496703033134	6.44346439197662
1.12096774190000	4.76245459243137	8.24934660537450
1.12580645160000	6.11649632309462	10.7490507352156
1.13064516130000	8.02118383428998	14.2591010814569
1.13548387100000	10.7415239654723	19.2596982039229
1.14032258060000	14.6863203790684	26.4891554173092
1.14516129030000	20.4949202736043	37.0983999767481
1.15000000000000	29.1814940851239	52.9072699917339


==> FIGs/results_new/AAA/hgo_niestrawska.dat <==
1	                0	                0
1.00483870970000	0.154839402635647	0.0648784345000000
1.00967741940000	0.306125212035144	0.129756869000000
1.01451612900000	0.454034161185321	0.136180032300000
1.01935483870000	0.598747112968318	0.138427819100000
1.02419354840000	0.740453370300859	0.248817653300000
1.02903225810000	0.879356180227656	0.375844725500000
1.03387096770000	1.01567990593097	0.402794449800000
1.03870967740000	1.14967963273836	0.404724837100000
1.04354838710000	1.28165420145008	0.479687266000000
1.04838709680000	1.41196421996971	0.581206801000000
1.05322580650000	1.54105718495421	0.681788000800000
1.05806451610000	1.66950292053274	0.781900033100000
1.06290322580000	1.79804407824055	0.870418129200000
1.06774193550000	1.92766873138145	0.951206934500000
1.07258064520000	2.05971578462902	1.03693452560000
1.07741935480000	2.19602938976739	1.12698355440000
1.08225806450000	2.33918732829165	1.31558331850000
1.08709677420000	2.49284194826551	1.61681249440000
1.09193548390000	2.66223414895493	1.96291247740000
1.09677419350000	2.85497582888626	2.37631867100000
1.10161290320000	3.08225310835305	2.88466406150000
1.10645161290000	3.36069559077367	3.58288784580000
1.11129032260000	3.71531106363955	4.47453742950000
1.11612903230000	4.18414238631257	5.89810796150000
1.12096774190000	4.82573846568225	7.60999604210000
1.12580645160000	5.73127446300955	10.4751543178000
1.13064516130000	7.04443949850537	13.7883502158000
1.13548387100000	8.99445193820617	20.0137906594000
1.14032258060000	11.9515211131758	26.6534210387000
1.14516129030000	16.5211508856188	39.0917105194000
1.15000000000000	23.7064754693869	51.5300000000000


==> FIGs/results_new/AAA/hnors_niestrawska.dat <==
1	                0	                0
1.00483870970000	0.0593721951137618	0.0653486332851227
1.00967741940000	0.117825975575093	0.130030365305939
1.01451612900000	0.175568743110825	0.194408389205826
1.01935483870000	0.232834106803883	0.258894889048592
1.02419354840000	0.289891608431296	0.323969465644291
1.02903225810000	0.347059227456619	0.390202693118748
1.03387096770000	0.404719647675501	0.458286658014768
1.03870967740000	0.463341675983118	0.529075065793317
1.04354838710000	0.523508700269553	0.603636443610697
1.04838709680000	0.585956869982596	0.683325416852716
1.05322580650000	0.651626719966941	0.769878988517953
1.05806451610000	0.721733535813948	0.865547659447819
1.06290322580000	0.797864015897932	0.973275411221490
1.06774193550000	0.882110050352014	1.09694863643914
1.07258064520000	0.977255337239037	1.24174315012594
1.07741935480000	1.08703769444798	1.41461165346821
1.08225806450000	1.21652071785922	1.62497396711817
1.08709677420000	1.37262456105127	1.88570218551177
1.09193548390000	1.56489026253328	2.21453844082067
1.09677419350000	1.80658957240335	2.63615230938970
1.10161290320000	2.11635036819121	3.18515222386350
1.10645161290000	2.52055801105684	3.91053184954912
1.11129032260000	3.05693513042376	4.88229455883655
1.11612903230000	3.77992712345102	6.20141363355039
1.12096774190000	4.76888051684832	8.01494900693973
1.12580645160000	6.14058226027275	10.5392114468011
1.13064516130000	8.06867411813695	14.0956070350846
1.13548387100000	10.8140147308799	19.1666628035560
1.14032258060000	14.7726501338127	26.4844954414107
1.14516129030000	20.5524014580921	37.1719794548421
1.15000000000000	29.0964507737476	52.9704202457684


==> FIGs/results_new/AAA/hsgr_niestrawska.dat <==
1	                0	                0
1.00483870970000	0.0602475061177745	0.0663143162267891
1.00967741940000	0.119489746318735	0.131861208042354
1.01451612900000	0.177952247213253	0.197030106504051
1.01935483870000	0.235882726946697	0.262254025610563
1.02419354840000	0.293561670189929	0.328029373969977
1.02903225810000	0.351315458721213	0.394940585432607
1.03387096770000	0.409533080883242	0.463691498299200
1.03870967740000	0.468687837442755	0.535146127371460
1.04354838710000	0.529365944791014	0.610382402814945
1.04838709680000	0.592304721293003	0.690763888965482
1.05322580650000	0.658444066806478	0.778036440878182
1.05806451610000	0.728996509355393	0.874459662766521
1.06290322580000	0.805543333414565	0.982987218165627
1.06774193550000	0.890167549038214	1.10751611328746
1.07258064520000	0.985639336628219	1.25323414586930
1.07741935480000	1.09567671028651	1.42710799179518
1.08225806450000	1.22531490123028	1.63857443081499
1.08709677420000	1.38143405434851	1.90052720086502
1.09193548390000	1.57351946194234	2.23073779437724
1.09677419350000	1.81476610549028	2.65391837963660
1.10161290320000	2.12369753585409	3.20474332704121
1.10645161290000	2.52655972845706	3.93231418621835
1.11129032260000	3.06089349892262	4.90681838896119
1.11612903230000	3.78091562779796	6.22955243150900
1.12096774190000	4.76570237024890	8.04815451237611
1.12580645160000	6.13175736946303	10.5799821396328
1.13064516130000	8.05250688300223	14.1483502134112
1.13548387100000	10.7888528414601	19.2392842329323
1.14032258060000	14.7375598849262	26.5913381203669
1.14516129030000	20.5087130905640	37.3392738472200
1.15000000000000	29.0510764825169	53.2464316557098


==> FIGs/results_new/AAA/niestrawska.dat <==
1		0		0
1.0048387097	0.1530023773	0.0648784345
1.0096774194	0.3060047545	0.129756869
1.014516129	0.3909276762	0.1361800323
1.0193548387	0.4709877795	0.1384278191
1.0241935484	0.5084547572	0.2488176533
1.0290322581	0.5393689462	0.3758447255
1.0338709677	0.5667551712	0.4027944498
1.0387096774	0.5932594053	0.4047248371
1.0435483871	0.6429869915	0.479687266
1.0483870968	0.7011594331	0.581206801
1.0532258065	0.7881288396	0.6817880008
1.0580645161	0.8894967285	0.7819000331
1.0629032258	1.0076502967	0.8704181292
1.0677419355	1.1369943178	0.9512069345
1.0725806452	1.2650155771	1.0369345256
1.0774193548	1.3918794199	1.1269835544
1.0822580645	1.5080263227	1.3155833185
1.0870967742	1.6119252941	1.6168124944
1.0919354839	1.7179975124	1.9629124774
1.0967741935	1.827329601	2.376318671
1.1016129032	1.9817706384	2.8846640615
1.1064516129	2.2264295735	3.5828878458
1.1112903226	2.5865628099	4.4745374295
1.1161290323	3.2642503744	5.8981079615
1.1209677419	4.137649115	7.6099960421
1.1258064516	5.7938925602	10.4751543178
1.1306451613	7.6988857843	13.7883502158
1.135483871	11.2207525717	20.0137906594
1.1403225806	14.9560627519	26.6534210387
1.1451612903	21.679580431	39.0917105194
1.15		28.40309811	51.53


==> FIGs/results_new/AAA/ny_niestrawska.dat <==
1	                0	                    0
1.00483870970000	0.000151382735989479	0.000235842015694984
1.00967741940000	0.00119312256984015	0.00186882937603367
1.01451612900000	0.00396863298047818	0.00624961327187791
1.01935483870000	0.00927642796824772	0.0146861541374093
1.02419354840000	0.0178806338880581	0.0284585288567963
1.02903225810000	0.0305268067397878	0.0488427308393253
1.03387096770000	0.0479643997899543	0.0771459407008359
1.03870967740000	0.0709772153831765	0.114755815738432
1.04354838710000	0.100423382683132	0.163206770415393
1.04838709680000	0.137286925353702	0.224267172413644
1.05322580650000	0.182743857813790	0.300052946936947
1.05806451610000	0.238247139916225	0.393175566566542
1.06290322580000	0.305636893411973	0.506936121949197
1.06774193550000	0.387285291577394	0.645582594500768
1.07258064520000	0.486290016443746	0.814655570071489
1.07741935480000	0.606736688834173	1.02145948655565
1.08225806450000	0.754060490173502	1.27571442370309
1.08709677420000	0.935551893861042	1.59047036694697
1.09193548390000	1.16107410701667	1.98340750077096
1.09677419350000	1.44409478796836	2.47871040899082
1.10161290320000	1.80318983308874	3.10980583055130
1.10645161290000	2.26426479503408	3.92341569591691
1.11129032260000	2.86388186363635	4.98564053640576
1.11612903230000	3.65431338860865	6.39122036922704
1.12096774190000	4.71133150726582	8.27784188105851
1.12580645160000	6.14640085561386	10.8485842354399
1.13064516130000	8.12607121848782	14.4077030011725
1.13548387100000	10.9033450304127	19.4186482760197
1.14032258060000	14.8693146606035	26.5998054436377
1.14516129030000	20.6397522711385	37.0854359186293
1.15000000000000	29.2031452097231	52.7015097883177


==> FIGs/results_new/AAA/os_niestrawska.dat <==
1	                0	                0
1.00483870970000	0.107738151042912	0.186218007899886
1.00967741940000	0.214254178066954	0.371227087385194
1.01451612900000	0.320264084029330	0.556146660940076
1.01935483870000	0.426474380592010	0.742103883673488
1.02419354840000	0.533597980935444	0.930257352445394
1.02903225810000	0.642370375974276	1.12182223316232
1.03387096770000	0.753566851712688	1.31809794944525
1.03870967740000	0.868021651716540	1.52049988460764
1.04354838710000	0.986650087466095	1.73059676315925
1.04838709680000	1.11047494458233	1.95015601919001
1.05322580650000	1.24065885188143	2.18120004936589
1.05806451610000	1.37854492001435	2.42607740354957
1.06290322580000	1.52570884593953	2.68755456440259
1.06774193550000	1.68402694886407	2.96893624169582
1.07258064520000	1.85576672248743	3.27422589611502
1.07741935480000	2.04370951172760	3.60834361371527
1.08225806450000	2.25131995342331	3.97742744720097
1.08709677420000	2.48298472881925	4.38925848760921
1.09193548390000	2.74435665580503	4.85387405677217
1.09677419350000	3.04286292923907	5.38447422079409
1.10161290320000	3.38847724719292	5.99880021267988
1.10645161290000	3.79493105936790	6.72129888143749
1.11129032260000	4.28168644590757	7.58665199471347
1.11612903230000	4.87729499188916	8.64579264571340
1.12096774190000	5.62542988225256	9.97672656406223
1.12580645160000	6.59645368840027	11.7053238301039
1.13064516130000	7.91151943769293	14.0487436418694
1.13548387100000	9.79854231166359	17.4166126068852
1.14032258060000	12.7431204236544	22.6851054603846
1.14516129030000	17.9964698886292	32.1260688003052
1.15000000000000	30.0682939947536	54.0291844418263


==> FIGs/results_new/LA/amdm_ut1_cooney.dat <==
1.00023600000000	0.00986080947210934
1.00472100000000	0.198717058295910
1.00849700000000	0.360250143255832
1.01274600000000	0.545424326673764
1.01699400000000	0.734862589576487
1.02100700000000	0.918473800709067
1.02383900000000	1.05115319393575
1.02856000000000	1.27882618205685
1.03186500000000	1.44362737038468
1.03516900000000	1.61337304093980
1.03823800000000	1.77595835678241
1.04177800000000	1.96994763675565
1.04555500000000	2.18530959699277
1.04885900000000	2.38151120557415
1.05169200000000	2.55607800129238
1.05570400000000	2.81422756372099
1.05900900000000	3.03739690421402
1.06207700000000	3.25385088512357
1.06514600000000	3.48007159461424
1.06797800000000	3.69810646199668
1.07104600000000	3.94516076057189
1.07411500000000	4.20447629270944
1.07718300000000	4.47687167780996
1.07978000000000	4.71852548237610
1.08261200000000	4.99448882789184
1.08544500000000	5.28448612588913
1.08686100000000	5.43498341658315


==> FIGs/results_new/LA/amdm_ut2_cooney.dat <==
1	                0
1.01012817283799	0.0544460409175430
1.02025634567598	0.108634509562967
1.03038451851397	0.162704418321970
1.04051269135195	0.216812359374088
1.05064086418994	0.271137793635633
1.06076903702793	0.325889806294307
1.07089720986592	0.381315870439945
1.08102538270391	0.437713374521003
1.09115355554190	0.495444980409753
1.10128172837988	0.554959334312279
1.11140990121787	0.616819325662154
1.12153807405586	0.681741092675436
1.13166624689385	0.750648484479161
1.14179441973184	0.824749988296642
1.15192259256983	0.905648662170432
1.16205076540781	0.995501097924933
1.17217893824580	1.09725004580753
1.18230711108379	1.21496898708261
1.19243528392178	1.35437884652798


==> FIGs/results_new/LA/asmd_ut1_cooney.dat <==
1.00023600000000	0.00985981105506165
1.00472100000000	0.198696862746543
1.00849700000000	0.360213629020566
1.01274600000000	0.545369569189621
1.01699400000000	0.734790043968283
1.02100700000000	0.918385194657394
1.02383900000000	1.05105387510254
1.02856000000000	1.27871054170917
1.03186500000000	1.44350175132207
1.03516900000000	1.61323892627202
1.03823800000000	1.77581792187300
1.04177800000000	1.96980212351287
1.04555500000000	2.18516173650233
1.04885900000000	2.38136433453899
1.05169200000000	2.55593458280094
1.05570400000000	2.81409377080632
1.05900900000000	3.03727582596487
1.06207700000000	3.25374604827646
1.06514600000000	3.47998784009634
1.06797800000000	3.69804697776706
1.07104600000000	3.94513341828442
1.07411500000000	4.20448792131785
1.07718300000000	4.47692991752504
1.07978000000000	4.71862984673750
1.08261200000000	4.99465123849813
1.08544500000000	5.28471556581748
1.08686100000000	5.43525002632639

==> FIGs/results_new/LA/asmd_ut2_cooney.dat <==
1	0
1.01012817283799	0.0544506039225322
1.02025634567598	0.108642953865476
1.03038451851397	0.162716031986223
1.04051269135195	0.216826396216333
1.05064086418994	0.271153469849344
1.06076903702793	0.325906298319377
1.07089720986592	0.381332315066593
1.08102538270391	0.437728872833405
1.09115355554190	0.495458608143594
1.10128172837988	0.554970162737326
1.11140990121787	0.616826459550452
1.12153807405586	0.681743735841250
1.13166624689385	0.750646049705446
1.14179441973184	0.824742278732751
1.15192259256983	0.905636168069739
1.16205076540781	0.995485480229499
1.17217893824580	1.09723492396822
1.18230711108379	1.21496122531998
1.19243528392178	1.35439066250693


==> FIGs/results_new/LA/cooneyut1.dat <==
1	                0
1.01012817283799	0.0375082273672444
1.02025634567598	0.0750164547344880
1.03038451851397	0.114439791816802
1.04051269135195	0.164838184610813
1.05064086418994	0.215839240122812
1.06076903702793	0.283401488634293
1.07089720986592	0.350963737145772
1.08102538270391	0.417720155735914
1.09115355554190	0.483916811263006
1.10128172837988	0.550831287054796
1.11140990121787	0.617756264750726
1.12153807405586	0.699003834131214
1.13166624689385	0.786584535490489
1.14179441973184	0.871541780907638
1.15192259256983	0.949520866647965
1.16205076540781	1.02757101463436
1.17217893824580	1.11702031949895
1.18230711108379	1.20703316828198
1.19243528392178	1.29780323297788


==> FIGs/results_new/LA/cooneyut2.dat <==
1.000236	0.0318
1.004721	0.1164
1.008497	0.1904
1.012746	0.328
1.016994	0.4763
1.021007	0.6033
1.023839	0.7728
1.02856	    1.1014
1.031865	1.3346
1.035169	1.5254
1.038238	1.7373
1.041778	1.9599
1.045555	2.1506
1.048859	2.3944
1.051692	2.5746
1.055704	2.8608
1.059009	3.094
1.062077	3.2847
1.065146	3.5392
1.067978	3.8148
1.071046	4.048
1.074115	4.3131
1.077183	4.5569
1.07978	    4.7901
1.082612	5.0021
1.085445	5.1823
1.086861	5.3307



==> FIGs/results_new/LA/dbb_ut1_cooney.dat <==
1.00023600000000	0.00950983721943052
1.00472100000000	0.194346992255428
1.00849700000000	0.356139744002985
1.01274600000000	0.545147976310922
1.01699400000000	0.741680159742007
1.02100700000000	0.934497191142880
1.02383900000000	1.07486449089126
1.02856000000000	1.31697795663125
1.03186500000000	1.49266883904530
1.03516900000000	1.67354573032563
1.03823800000000	1.84635950012631
1.04177800000000	2.05157641571879
1.04555500000000	2.27765471550919
1.04885900000000	2.48160601459548
1.05169200000000	2.66119065778511
1.05570400000000	2.92313309735733
1.05900900000000	3.14579383674209
1.06207700000000	3.35819133496023
1.06514600000000	3.57628068030424
1.06797800000000	3.78262828142780
1.07104600000000	4.01181894796444
1.07411500000000	4.24709228300155
1.07718300000000	4.48843368862850
1.07978000000000	4.69763115772486
1.08261200000000	4.93099662503348
1.08544500000000	5.17002644051216
1.08686100000000	5.29162931356628

==> FIGs/results_new/LA/dbb_ut2_cooney.dat <==
1	-3.19829209705817e-12
1.01012817283799	0.0320703139333179
1.02025634567598	0.0670616890685967
1.03038451851397	0.105139454504155
1.04051269135195	0.146478789158001
1.05064086418994	0.191265456163423
1.06076903702793	0.239696601163885
1.07089720986592	0.291981620698733
1.08102538270391	0.348343107532482
1.09115355554190	0.409017880530050
1.10128172837988	0.474258107521732
1.11140990121787	0.544332530549704
1.12153807405586	0.619527803954181
1.13166624689385	0.700149956964338
1.14179441973184	0.786525993817711
1.15192259256983	0.879005645972652
1.16205076540781	0.977963292721395
1.17217893824580	1.08380006848981
1.18230711108379	1.19694617735401
1.19243528392178	1.31786343786204

==> FIGs/results_new/LA/goh_ut1_cooney.dat <==
1.00023600000000	0.00963316167028187
1.00472100000000	0.194242305854680
1.00849700000000	0.352321767487254
1.01274600000000	0.533759283575047
1.01699400000000	0.719647292002112
1.02100700000000	0.900110672826538
1.02383900000000	1.03071288988084
1.02856000000000	1.25524566681034
1.03186500000000	1.41813653094172
1.03516900000000	1.58625829625517
1.03823800000000	1.74763485086681
1.04177800000000	1.94064960002652
1.04555500000000	2.15555465439046
1.04885900000000	2.35193610938835
1.05169200000000	2.52715564122985
1.05570400000000	2.78714199140587
1.05900900000000	3.01275246208683
1.06207700000000	3.23233910582268
1.06514600000000	3.46264322920449
1.06797800000000	3.68539706812950
1.07104600000000	3.93872412926118
1.07411500000000	4.20567338338255
1.07718300000000	4.48723146336463
1.07978000000000	4.73798049431070
1.08261200000000	5.02542237215723
1.08544500000000	5.32871158588362
1.08686100000000	5.48659409516582

==> FIGs/results_new/LA/goh_ut2_cooney.dat <==
1	0
1.00493423804928	0.0339499492132185
1.00986847609855	0.0675697644392199
1.01480271414783	0.100865850836352
1.01973695219711	0.133844458974234
1.02467119024638	0.166511689289650
1.02960542829566	0.198873496393300
1.03453966634493	0.230935693232480
1.03947390439421	0.262703955116714
1.04440814244349	0.294183823609633
1.04934238049276	0.325380710293686
1.05427661854204	0.356299900411786
1.05921085659132	0.386946556389936
1.06414509464059	0.417325721246344
1.06907933268987	0.447442321890645
1.07401357073915	0.477301172316719
1.07894780878842	0.506906976694076
1.08388204683770	0.536264332360969
1.08881628488698	0.565377732722214
1.09375052293625	0.594251570056263
1.09868476098553	0.622890138234206
1.10361899903480	0.651297635353314
1.10855323708408	0.679478166289550
1.11348747513336	0.707435745170228
1.11842171318263	0.735174297771062
1.12335595123191	0.762697663839656
1.12829018928119	0.790009599347527
1.13322442733046	0.817113778674143
1.13815866537974	0.844013796724815
1.14309290342902	0.870713170984251
1.14802714147829	0.897215343508946
1.15296137952757	0.923523682860008
1.15789561757685	0.949641485977980
1.16282985562612	0.975571980002562
1.16776409367540	1.00131832403862
1.17269833172467	1.02688361086980
1.17763256977395	1.05227086862271
1.18256680782323	1.07748306238186
1.18750104587250	1.10252309575825
1.19243528392178	1.12739381241261

==> FIGs/results_new/LA/hgo_ut1_cooney.dat <==
1.00023600000000	0.00976751149768221
1.00472100000000	0.196507658799308
1.00849700000000	0.355810907568785
1.01274600000000	0.538080957378577
1.01699400000000	0.724301783104773
1.02100700000000	0.904689112130854
1.02383900000000	1.03504335241285
1.02856000000000	1.25886856573557
1.03186500000000	1.42108860903993
1.03516900000000	1.58843229947270
1.03823800000000	1.74901829636706
1.04177800000000	1.94107537027887
1.04555500000000	2.15494942426321
1.04885900000000	2.35046148890942
1.05169200000000	2.52498896465995
1.05570400000000	2.78412967680210
1.05900900000000	3.00920894100523
1.06207700000000	3.22847798035368
1.06514600000000	3.45867305173300
1.06797800000000	3.68154746973012
1.07104600000000	3.93528713336484
1.07411500000000	4.20299053288129
1.07718300000000	4.48569764400113
1.07978000000000	4.73777172185505
1.08261200000000	5.02707545817163
1.08544500000000	5.33271642082394
1.08686100000000	5.49197659141455


==> FIGs/results_new/LA/hgo_ut2_cooney.dat <==
1	                0
1.01012817283799	0.0697046523767773
1.02025634567598	0.138039207217619
1.03038451851397	0.205057268420700
1.04051269135195	0.270809843788604
1.05064086418994	0.335345494458109
1.06076903702793	0.398710474390195
1.07089720986592	0.460948860669955
1.08102538270391	0.522102675301044
1.09115355554190	0.582211999123689
1.10128172837988	0.641315078432923
1.11140990121787	0.699448424827128
1.12153807405586	0.756646908772868
1.13166624689385	0.812943847335035
1.14179441973184	0.868371086483643
1.15192259256983	0.922959078357395
1.16205076540781	0.976736953833998
1.17217893824580	1.02973259073058
1.18230711108379	1.08197267793154
1.19243528392178	1.13348277572053


==> FIGs/results_new/LA/hnors_ut1_cooney.dat <==
1.00023600000000	0.0102081095316565
1.00472100000000	0.204820013372739
1.00849700000000	0.369916570391957
1.01274600000000	0.557650891917808
1.01699400000000	0.748085919222497
1.02100700000000	0.931201327280765
1.02383900000000	1.06270353726463
1.02856000000000	1.28695238958478
1.03186500000000	1.44833850932475
1.03516900000000	1.61391882667459
1.03823800000000	1.77205335184856
1.04177800000000	1.96035829868674
1.04555500000000	2.16923590970813
1.04885900000000	2.35966212218485
1.05169200000000	2.52941693386574
1.05570400000000	2.78140706527853
1.05900900000000	3.00054556190934
1.06207700000000	3.21456749502370
1.06514600000000	3.44010988806959
1.06797800000000	3.65956731049537
1.07104600000000	3.91100855934573
1.07411500000000	4.17844028706312
1.07718300000000	4.46359878928906
1.07978000000000	4.72048846117045
1.08261200000000	5.01864316885839
1.08544500000000	5.33777245389713
1.08686100000000	5.50583431809046


==> FIGs/results_new/LA/hnors_ut2_cooney.dat <==
1	0
1.00493423804928	0.0339492125907487
1.00986847609855	0.0675682983572988
1.01480271414783	0.100863662319023
1.01973695219711	0.133841554909921
1.02467119024638	0.166508076434413
1.02960542829566	0.198869181374000
1.03453966634493	0.230930682549853
1.03947390439421	0.262698255148357
1.04440814244349	0.294177440612905
1.04934238049276	0.325373650408532
1.05427661854204	0.356292169663472
1.05921085659132	0.386938160691720
1.06414509464059	0.417316666402063
1.06907933268987	0.447432613597235
1.07401357073915	0.477290816166665
1.07894780878842	0.506895978177796
1.08388204683770	0.536252696869132
1.08881628488698	0.565365465547992
1.09375052293625	0.594238676397528
1.09868476098553	0.622876623195666
1.10361899903480	0.651283503948590
1.10855323708408	0.679463423443194
1.11348747513336	0.707420395719701
1.11842171318263	0.735158346468645
1.12335595123191	0.762681115354316
1.12829018928119	0.789992458266739
1.13322442733046	0.817096049505655
1.13815866537974	0.843995483898378
1.14309290342902	0.870694278853294
1.14802714147829	0.897195876352217
1.15296137952757	0.923503644883164
1.15789561757685	0.949620881315144
1.16282985562612	0.975550812717838
1.16776409367540	1.00129659812757
1.17269833172467	1.02686133026087
1.17763256977395	1.05224803717865
1.18256680782323	1.07745968390110
1.18750104587250	1.10249917397620
1.19243528392178	1.12736935100298

==> FIGs/results_new/LA/hsgr_ut1_cooney.dat <==
1.00023600000000	0.00916702609926720
1.00472100000000	0.184571895687915
1.00849700000000	0.334814734061726
1.01274600000000	0.507959002944060
1.01699400000000	0.686672035601748
1.02100700000000	0.861826023383184
1.02383900000000	0.989727716236918
1.02856000000000	1.21195322864233
1.03186500000000	1.37498647660026
1.03516900000000	1.54474917113268
1.03823800000000	1.70898526980201
1.04177800000000	1.90683064475492
1.04555500000000	2.12854093394257
1.04885900000000	2.33206255337764
1.05169200000000	2.51408643590225
1.05570400000000	2.78436396722958
1.05900900000000	3.01856559663778
1.06207700000000	3.24575476279953
1.06514600000000	3.48281956250790
1.06797800000000	3.71058754205448
1.07104600000000	3.96742903013917
1.07411500000000	4.23519670577882
1.07718300000000	4.51405956234030
1.07978000000000	4.75909932385229
1.08261200000000	5.03595571513337
1.08544500000000	5.32322568390301
1.08686100000000	5.47075642840638

==> FIGs/results_new/LA/hsgr_ut2_cooney.dat <==
1	0
1.00493423804928	0.0339540029520821
1.00986847609855	0.0675778324978317
1.01480271414783	0.100877894560393
1.01973695219711	0.133860440455726
1.02467119024638	0.166531571349028
1.02960542829566	0.198897242561998
1.03453966634493	0.230963267736016
1.03947390439421	0.262735322858262
1.04440814244349	0.294218950154045
1.04934238049276	0.325419561851976
1.05427661854204	0.356342443826044
1.05921085659132	0.386992759118663
1.06414509464059	0.417375551350195
1.06907933268987	0.447495748018564
1.07401357073915	0.477358163692456
1.07894780878842	0.506967503103078
1.08388204683770	0.536328364137618
1.08881628488698	0.565445240737422
1.09375052293625	0.594322525705391
1.09868476098553	0.622964513425322
1.10361899903480	0.651375402495753
1.10855323708408	0.679559298282778
1.11348747513336	0.707520215393017
1.11842171318263	0.735262080070933
1.12335595123191	0.762788732522607
1.12829018928119	0.790103929168035
1.13322442733046	0.817211344825415
1.13815866537974	0.844114574829304
1.14309290342902	0.870817137084410
1.14802714147829	0.897322474058220
1.15296137952757	0.923633954714059
1.15789561757685	0.949754876386138
1.16282985562612	0.975688466599486
1.16776409367540	1.00143788483618
1.17269833172467	1.02700622424915
1.17763256977395	1.05239651332658
1.18256680782323	1.07761171750701
1.18750104587250	1.10265474074815
1.19243528392178	1.12752842705027


==> FIGs/results_new/LA/ny_ut1_cooney.dat <==
1.00023600000000	1.32031904848852e-07
1.00472100000000	0.00105669426173125
1.00849700000000	0.00615977442038276
1.01274600000000	0.0207874621066478
1.01699400000000	0.0492583124953394
1.02100700000000	0.0930258452821472
1.02383900000000	0.135931136983416
1.02856000000000	0.233687834182340
1.03186500000000	0.324517957003921
1.03516900000000	0.436227649447087
1.03823800000000	0.560608843737002
1.04177800000000	0.731055576787353
1.04555500000000	0.947643514392383
1.04885900000000	1.16898653682079
1.05169200000000	1.38418448854732
1.05570400000000	1.73185123468930
1.05900900000000	2.05848258761148
1.06207700000000	2.39624064072168
1.06514600000000	2.76915929209212
1.06797800000000	3.14587087636505
1.07104600000000	3.59089085179419
1.07411500000000	4.07614663655469
1.07718300000000	4.60304476722407
1.07978000000000	5.08299222615083
1.08261200000000	5.64313576266098
1.08544500000000	6.24317210942467
1.08686100000000	6.55838876790905


==> FIGs/results_new/LA/ny_ut2_cooney.dat <==
1	                0
1.01012817283799	0.000304371108359253
1.02025634567598	0.00239513560659167
1.03038451851397	0.00795333475645789
1.04051269135195	0.0185531250841496
1.05064086418994	0.0356699542199242
1.06076903702793	0.0606880612147450
1.07089720986592	0.0949073624207589
1.08102538270391	0.139549777995732
1.09115355554190	0.195765048712018
1.10128172837988	0.264636087942932
1.11140990121787	0.347183909397796
1.12153807405586	0.444372167321970
1.13166624689385	0.557111342424326
1.14179441973184	0.686262603689908
1.15192259256983	0.832641373448119
1.16205076540781	0.997020620557476
1.17217893824580	1.18013390431006
1.18230711108379	1.38267818961851
1.19243528392178	1.60531645221635


==> FIGs/results_new/LA/os_ut1_cooney.dat <==
1	                0
1.00472100000000	0.211650258382902
1.00849700000000	0.380878961802677
1.01274600000000	0.572033766562309
1.01699400000000	0.764746220176401
1.02100700000000	0.949088550147594
1.02383900000000	1.08096973983051
1.02856000000000	1.30503863561672
1.03186500000000	1.46574250496446
1.03516900000000	1.63021635586917
1.03823800000000	1.78696441061691
1.04177800000000	1.97326507221689
1.04555500000000	2.17955676609390
1.04885900000000	2.36737491864547
1.05169200000000	2.53466760658493
1.05570400000000	2.78288983827919
1.05900900000000	2.99877748280528
1.06207700000000	3.20978739823741
1.06514600000000	3.43248456572305
1.06797800000000	3.64966018329657
1.07104600000000	3.89929797131471
1.07411500000000	4.16605067378314
1.07718300000000	4.45226536740069
1.07978000000000	4.71202381951447
1.08261200000000	5.01622419397125
1.08544500000000	5.34561338661396
1.08686100000000	5.52086497755408


==> FIGs/results_new/LA/os_ut2_cooney.dat <==
1	                0
1.01012817283799	0.0540580854691143
1.02025634567598	0.107392591273650
1.03038451851397	0.160369975483145
1.04051269135195	0.213347917134693
1.05064086418994	0.266683149311906
1.06076903702793	0.320739246448646
1.07089720986592	0.375894724250804
1.08102538270391	0.432551835522562
1.09115355554190	0.491146501680988
1.10128172837988	0.552159914961673
1.11140990121787	0.616132492734574
1.12153807405586	0.683681083161850
1.13166624689385	0.755520642650199
1.14179441973184	0.832492080912894
1.15192259256983	0.915598680319256
1.16205076540781	1.00605457525552
1.17217893824580	1.10535044551455
1.18230711108379	1.21534421267619
1.19243528392178	1.33838879241144


==> FIGs/results_new/RS/amdm_ut1_martin.dat <==
1	                0
1.02163308589608	0.0452819433058533
1.04517497348887	0.103522948977011
1.06744432661718	0.172678168675052
1.09056203605514	0.267896913632767
1.11219512195122	0.391921603359735
1.13594909862142	0.593502846401912
1.15927889713680	0.908355358617782
1.18133616118770	1.40169632091916
1.20296924708378	2.23583268128787


==> FIGs/results_new/RS/amdm_ut2_martin.dat <==
1	                0
1.01246277205040	0.0175791696998277
1.02395189003436	0.0350441261750351
1.03738831615120	0.0574823764577398
1.04887743413517	0.0788796026999164
1.06250859106529	0.107688851225657
1.07633447880871	0.141836006146623
1.08684994272623	0.172095613160214
1.09911798396334	0.213430202524320
1.11177548682703	0.264858466486294
1.12443298969072	0.328076251975158
1.13611683848797	0.400351883600750
1.14916380297824	0.502428747346766
1.16104238258877	0.622088080221257
1.17350515463918	0.785742256633034


==> FIGs/results_new/RS/asmd_ut1_martin.dat <==
1	                5.78204422275325e-13
1.01068259195178	0.0218831846221107
1.02136518390356	0.0450353669657108
1.03204777585533	0.0699275570336153
1.04273036780711	0.0971136494030607
1.05341295975889	0.127258347516636
1.06409555171067	0.161173347799081
1.07477814366244	0.199864855529802
1.08546073561422	0.244596702497680
1.09614332756600	0.296975054119582
1.10682591951778	0.359063173443253
1.11750851146955	0.433538315884517
1.12819110342133	0.523908114181463
1.13887369537311	0.634811621936412
1.14955628732489	0.772441816510701
1.16023887927666	0.945143838100751
1.17092147122844	1.16426972791771
1.18160406318022	1.44541093212826
1.19228665513200	1.81019235250561
1.20296924708378	2.28890912839835


==> FIGs/results_new/RS/asmd_ut2_martin.dat <==
1	                5.68117174669109e-13
1.01246277205040	0.0173721335770165
1.02395189003436	0.0344816740765420
1.03738831615120	0.0563468858491423
1.04887743413517	0.0771587612429856
1.06250859106529	0.105217276071972
1.07633447880871	0.138620157036711
1.08684994272623	0.168390709616306
1.09911798396334	0.209326538307429
1.11177548682703	0.260658914868306
1.12443298969072	0.324264534205329
1.13611683848797	0.397501010431855
1.14916380297824	0.501563837851030
1.16104238258877	0.624080072387310
1.17350515463918	0.791973767009468


==> FIGs/results_new/RS/dbb_ut1_martin.dat <==
1	6.30014024407230e-14
1.01068259195178	0.0236068953347230
1.02136518390356	0.0497194318547977
1.03204777585533	0.0787647435823326
1.04273036780711	0.111252512511004
1.05341295975889	0.147793938129564
1.06409555171067	0.189125617163602
1.07477814366244	0.236139750620468
1.08546073561422	0.289922545079232
1.09614332756600	0.351803280239745
1.10682591951778	0.423417332830174
1.11750851146955	0.506787558926554
1.12819110342133	0.604429956318587
1.13887369537311	0.719491616658166
1.14955628732489	0.855931862640852
1.16023887927666	1.01876147583790
1.17092147122844	1.21436052725623
1.18160406318022	1.45090320743013
1.19228665513200	1.73892920947801
1.20296924708378	2.09211710332453

==> FIGs/results_new/RS/dbb_ut2_martin.dat <==
1	-6.06330191980075e-14
1.01246277205040	0.0148049319046235
1.02395189003436	0.0299902351763012
1.03738831615120	0.0499436593703672
1.04887743413517	0.0692082694683440
1.06250859106529	0.0952054878776771
1.07633447880871	0.125763060440407
1.08684994272623	0.152403674025532
1.09911798396334	0.187953776000266
1.11177548682703	0.230714716228674
1.12443298969072	0.281058086607136
1.13611683848797	0.335821450905617
1.14916380297824	0.408689987595496
1.16104238258877	0.488466288819008
1.17350515463918	0.589588587712856

==> FIGs/results_new/RS/extamdm_ut1_martin.dat <==
   1.0000000e+00   6.3108872e-30
   1.0020016e+00   4.1889597e-03
   1.0040192e+00   8.4001689e-03
   1.0060643e+00   1.2656402e-02
   1.0081466e+00   1.6979415e-02
   1.0102733e+00   2.1389389e-02
   1.0124490e+00   2.5904419e-02
   1.0146755e+00   3.0540073e-02
   1.0169515e+00   3.5309043e-02
   1.0192729e+00   4.0220896e-02
   1.0216331e+00   4.5281943e-02
   1.0238588e+00   5.0531196e-02
   1.0261178e+00   5.5928283e-02
   1.0284122e+00   6.1467639e-02
   1.0307414e+00   6.7141787e-02
   1.0331031e+00   7.2941961e-02
   1.0354927e+00   7.8858778e-02
   1.0379035e+00   8.4882948e-02
   1.0403272e+00   9.1005990e-02
   1.0427545e+00   9.7220928e-02
   1.0451750e+00   1.0352295e-01
   1.0473445e+00   1.0965664e-01
   1.0495065e+00   1.1589590e-01
   1.0516710e+00   1.2226632e-01
   1.0538472e+00   1.2879489e-01
   1.0560430e+00   1.3550877e-01
   1.0582644e+00   1.4243409e-01
   1.0605151e+00   1.4959485e-01
   1.0627965e+00   1.5701191e-01
   1.0651074e+00   1.6470221e-01
   1.0674443e+00   1.7267817e-01
   1.0696541e+00   1.8098245e-01
   1.0718890e+00   1.8957712e-01
   1.0741521e+00   1.9845816e-01
   1.0764440e+00   2.0761835e-01
   1.0787633e+00   2.1704816e-01
   1.0811058e+00   2.2673686e-01
   1.0834655e+00   2.3667376e-01
   1.0858344e+00   2.4684960e-01
   1.0882032e+00   2.5725801e-01
   1.0905620e+00   2.6789691e-01
   1.0926531e+00   2.7826608e-01
   1.0947354e+00   2.8891906e-01
   1.0968205e+00   2.9991585e-01
   1.0989194e+00   3.1132047e-01
   1.1010417e+00   3.2319895e-01
   1.1031952e+00   3.3561744e-01
   1.1053854e+00   3.4864031e-01
   1.1076155e+00   3.6232863e-01
   1.1098861e+00   3.7673879e-01
   1.1121951e+00   3.9192160e-01
   1.1143701e+00   4.0753760e-01
   1.1165873e+00   4.2403450e-01
   1.1188526e+00   4.4147685e-01
   1.1211691e+00   4.5992062e-01
   1.1235371e+00   4.7941205e-01
   1.1259536e+00   4.9998713e-01
   1.1284127e+00   5.2167157e-01
   1.1309059e+00   5.4448151e-01
   1.1334222e+00   5.6842480e-01
   1.1359491e+00   5.9350285e-01
   1.1382430e+00   6.2000259e-01
   1.1405393e+00   6.4760358e-01
   1.1428429e+00   6.7628198e-01
   1.1451577e+00   7.0602345e-01
   1.1474859e+00   7.3682814e-01
   1.1498281e+00   7.6871535e-01
   1.1521826e+00   8.0172770e-01
   1.1545462e+00   8.3593446e-01
   1.1569138e+00   8.7143406e-01
   1.1592789e+00   9.0835536e-01
   1.1614277e+00   9.4538919e-01
   1.1635756e+00   9.8431080e-01
   1.1657311e+00   1.0254539e+00
   1.1679012e+00   1.0691586e+00
   1.1700908e+00   1.1157583e+00
   1.1723024e+00   1.1655663e+00
   1.1745361e+00   1.2188615e+00
   1.1767896e+00   1.2758768e+00
   1.1790585e+00   1.3367865e+00
   1.1813362e+00   1.4016963e+00
   1.1833978e+00   1.4711020e+00
   1.1854698e+00   1.5444339e+00
   1.1875608e+00   1.6215169e+00
   1.1896772e+00   1.7020950e+00
   1.1918233e+00   1.7858353e+00
   1.1940008e+00   1.8723337e+00
   1.1962087e+00   1.9611229e+00
   1.1984436e+00   2.0516823e+00
   1.2006996e+00   2.1434495e+00
   1.2029692e+00   2.2358327e+00
   1.2050219e+00   2.3278126e+00
   1.2070878e+00   2.4192264e+00
   1.2091748e+00   2.5095110e+00
   1.2112890e+00   2.5981261e+00
   1.2134344e+00   2.6845648e+00
   1.2156126e+00   2.7683647e+00
   1.2178227e+00   2.8491170e+00
   1.2200616e+00   2.9264748e+00
   1.2223238e+00   3.0001602e+00


==> FIGs/results_new/RS/exthgo_ut1_martin.dat <==
   1.0000000e+00  -1.2621774e-29
   1.0020016e+00   4.6619965e-03
   1.0040192e+00   9.3439855e-03
   1.0060643e+00   1.4066537e-02
   1.0081466e+00   1.8849271e-02
   1.0102733e+00   2.3710334e-02
   1.0124490e+00   2.8665913e-02
   1.0146755e+00   3.3729824e-02
   1.0169515e+00   3.8913185e-02
   1.0192729e+00   4.4224188e-02
   1.0216331e+00   4.9667984e-02
   1.0238588e+00   5.5281344e-02
   1.0261178e+00   6.1024571e-02
   1.0284122e+00   6.6891749e-02
   1.0307414e+00   7.2875278e-02
   1.0331031e+00   7.8966485e-02
   1.0354927e+00   8.5156280e-02
   1.0379035e+00   9.1435843e-02
   1.0403272e+00   9.7797321e-02
   1.0427545e+00   1.0423450e-01
   1.0451750e+00   1.1074344e-01
   1.0473445e+00   1.1706874e-01
   1.0495065e+00   1.2348631e-01
   1.0516710e+00   1.3002288e-01
   1.0538472e+00   1.3670662e-01
   1.0560430e+00   1.4356585e-01
   1.0582644e+00   1.5062786e-01
   1.0605151e+00   1.5791771e-01
   1.0627965e+00   1.6545732e-01
   1.0651074e+00   1.7326458e-01
   1.0674443e+00   1.8135278e-01
   1.0696541e+00   1.8976735e-01
   1.0718890e+00   1.9846892e-01
   1.0741521e+00   2.0745399e-01
   1.0764440e+00   2.1671581e-01
   1.0787633e+00   2.2624529e-01
   1.0811058e+00   2.3603217e-01
   1.0834655e+00   2.4606626e-01
   1.0858344e+00   2.5633885e-01
   1.0882032e+00   2.6684417e-01
   1.0905620e+00   2.7758085e-01
   1.0926531e+00   2.8805342e-01
   1.0947354e+00   2.9881204e-01
   1.0968205e+00   3.0991736e-01
   1.0989194e+00   3.2143420e-01
   1.1010417e+00   3.3342951e-01
   1.1031952e+00   3.4597048e-01
   1.1053854e+00   3.5912266e-01
   1.1076155e+00   3.7294837e-01
   1.1098861e+00   3.8750534e-01
   1.1121951e+00   4.0284570e-01
   1.1143701e+00   4.1866258e-01
   1.1165873e+00   4.3537117e-01
   1.1188526e+00   4.5303447e-01
   1.1211691e+00   4.7170697e-01
   1.1235371e+00   4.9143360e-01
   1.1259536e+00   5.1224923e-01
   1.1284127e+00   5.3417872e-01
   1.1309059e+00   5.5723760e-01
   1.1334222e+00   5.8143331e-01
   1.1359491e+00   6.0676703e-01
   1.1382430e+00   6.3345239e-01
   1.1405393e+00   6.6124770e-01
   1.1428429e+00   6.9013435e-01
   1.1451577e+00   7.2010192e-01
   1.1474859e+00   7.5115252e-01
   1.1498281e+00   7.8330495e-01
   1.1521826e+00   8.1659834e-01
   1.1545462e+00   8.5109511e-01
   1.1569138e+00   8.8688316e-01
   1.1592789e+00   9.2407704e-01
   1.1614277e+00   9.6146787e-01
   1.1635756e+00   1.0006808e+00
   1.1657311e+00   1.0420149e+00
   1.1679012e+00   1.0857745e+00
   1.1700908e+00   1.1322568e+00
   1.1723024e+00   1.1817397e+00
   1.1745361e+00   1.2344698e+00
   1.1767896e+00   1.2906509e+00
   1.1790585e+00   1.3504334e+00
   1.1813362e+00   1.4139053e+00
   1.1833978e+00   1.4814665e+00
   1.1854698e+00   1.5526365e+00
   1.1875608e+00   1.6272520e+00
   1.1896772e+00   1.7050760e+00
   1.1918233e+00   1.7858019e+00
   1.1940008e+00   1.8690581e+00
   1.1962087e+00   1.9544159e+00
   1.1984436e+00   2.0413977e+00
   1.2006996e+00   2.1294878e+00
   1.2029692e+00   2.2181435e+00
   1.2050219e+00   2.3063992e+00
   1.2070878e+00   2.3941386e+00
   1.2091748e+00   2.4808477e+00
   1.2112890e+00   2.5660328e+00
   1.2134344e+00   2.6492299e+00
   1.2156126e+00   2.7300149e+00
   1.2178227e+00   2.8080117e+00
   1.2200616e+00   2.8828998e+00
   1.2223238e+00   2.9544205e+00


==> FIGs/results_new/RS/extny_ut1_martin.dat <==
   1.0000000e+00  -3.1554436e-30
   1.0020016e+00  -8.5846267e-05
   1.0040192e+00  -1.4956192e-04
   1.0060643e+00  -1.6829347e-04
   1.0081466e+00  -1.1956835e-04
   1.0102733e+00   1.8452160e-05
   1.0124490e+00   2.6674283e-04
   1.0146755e+00   6.4521894e-04
   1.0169515e+00   1.1725860e-03
   1.0192729e+00   1.8662437e-03
   1.0216331e+00   2.7422508e-03
   1.0238588e+00   3.8093527e-03
   1.0261178e+00   5.0862630e-03
   1.0284122e+00   6.5862392e-03
   1.0307414e+00   8.3218480e-03
   1.0331031e+00   1.0305163e-02
   1.0354927e+00   1.2547995e-02
   1.0379035e+00   1.5062145e-02
   1.0403272e+00   1.7859677e-02
   1.0427545e+00   2.0953193e-02
   1.0451750e+00   2.4356109e-02
   1.0473445e+00   2.7831929e-02
   1.0495065e+00   3.1666370e-02
   1.0516710e+00   3.5897279e-02
   1.0538472e+00   4.0561656e-02
   1.0560430e+00   4.5694379e-02
   1.0582644e+00   5.1327026e-02
   1.0605151e+00   5.7486851e-02
   1.0627965e+00   6.4195959e-02
   1.0651074e+00   7.1470734e-02
   1.0674443e+00   7.9321543e-02
   1.0696541e+00   8.7787593e-02
   1.0718890e+00   9.6827233e-02
   1.0741521e+00   1.0643183e-01
   1.0764440e+00   1.1658939e-01
   1.0787633e+00   1.2728584e-01
   1.0811058e+00   1.3850643e-01
   1.0834655e+00   1.5023737e-01
   1.0858344e+00   1.6246739e-01
   1.0882032e+00   1.7518937e-01
   1.0905620e+00   1.8840195e-01
   1.0926531e+00   2.0158887e-01
   1.0947354e+00   2.1532716e-01
   1.0968205e+00   2.2968299e-01
   1.0989194e+00   2.4472730e-01
   1.1010417e+00   2.6053339e-01
   1.1031952e+00   2.7717448e-01
   1.1053854e+00   2.9472135e-01
   1.1076155e+00   3.1324015e-01
   1.1098861e+00   3.3279047e-01
   1.1121951e+00   3.5342374e-01
   1.1143701e+00   3.7500157e-01
   1.1165873e+00   3.9774582e-01
   1.1188526e+00   4.2169381e-01
   1.1211691e+00   4.4687156e-01
   1.1235371e+00   4.7329328e-01
   1.1259536e+00   5.0096137e-01
   1.1284127e+00   5.2986701e-01
   1.1309059e+00   5.5999111e-01
   1.1334222e+00   5.9130588e-01
   1.1359491e+00   6.2377673e-01
   1.1382430e+00   6.5720414e-01
   1.1405393e+00   6.9171734e-01
   1.1428429e+00   7.2728984e-01
   1.1451577e+00   7.6389764e-01
   1.1474859e+00   8.0152107e-01
   1.1498281e+00   8.4014664e-01
   1.1521826e+00   8.7976863e-01
   1.1545462e+00   9.2039056e-01
   1.1569138e+00   9.6202633e-01
   1.1592789e+00   1.0047010e+00
   1.1614277e+00   1.0476595e+00
   1.1635756e+00   1.0918024e+00
   1.1657311e+00   1.1372529e+00
   1.1679012e+00   1.1841359e+00
   1.1700908e+00   1.2325722e+00
   1.1723024e+00   1.2826720e+00
   1.1745361e+00   1.3345295e+00
   1.1767896e+00   1.3882174e+00
   1.1790585e+00   1.4437822e+00
   1.1813362e+00   1.5012403e+00
   1.1833978e+00   1.5605516e+00
   1.1854698e+00   1.6216813e+00
   1.1875608e+00   1.6845448e+00
   1.1896772e+00   1.7490222e+00
   1.1918233e+00   1.8149600e+00
   1.1940008e+00   1.8821729e+00
   1.1962087e+00   1.9504466e+00
   1.1984436e+00   2.0195426e+00
   1.2006996e+00   2.0892021e+00
   1.2029692e+00   2.1591526e+00
   1.2050219e+00   2.2287136e+00
   1.2070878e+00   2.2980318e+00
   1.2091748e+00   2.3668623e+00
   1.2112890e+00   2.4349680e+00
   1.2134344e+00   2.5021232e+00
   1.2156126e+00   2.5681186e+00
   1.2178227e+00   2.6327642e+00
   1.2200616e+00   2.6958931e+00
   1.2223238e+00   2.7573641e+00


==> FIGs/results_new/RS/goh_ut1_martin.dat <==
1	0
1.01068259195178	0.0197709672555873
1.02136518390356	0.0417842957367964
1.03204777585533	0.0663652898086616
1.04273036780711	0.0939410845741065
1.05341295975889	0.125065977942603
1.06409555171067	0.160454416896030
1.07477814366244	0.201024436388127
1.08546073561422	0.247955399544268
1.09614332756600	0.302765384900556
1.10682591951778	0.367415717634004
1.11750851146955	0.444453257692238
1.12819110342133	0.537205608222783
1.13887369537311	0.650051109919709
1.14955628732489	0.788795446153239
1.16023887927666	0.961201619896739
1.17092147122844	1.17774267925839
1.18160406318022	1.45268115439472
1.19228665513200	1.80563260744034
1.20296924708378	2.26385414921462

==> FIGs/results_new/RS/goh_ut2_martin.dat <==
1	0
1.01246277205040	0.00314122048347354
1.02395189003436	0.00597010490147401
1.03738831615120	0.00920089779230939
1.04887743413517	0.0119001896949627
1.06250859106529	0.0150307248309792
1.07633447880871	0.0181299716147744
1.08684994272623	0.0204382687283726
1.09911798396334	0.0230802662994362
1.11177548682703	0.0257509870119915
1.12443298969072	0.0283681783536838
1.13611683848797	0.0307385879219959
1.14916380297824	0.0333361952199362
1.16104238258877	0.0356577903172694
1.17350515463918	0.0380509831840870

==> FIGs/results_new/RS/hgo_ut1_martin.dat <==
1	                0
1.02163308589608	0.0496679837480611
1.04517497348887	0.110743442522993
1.06744432661718	0.181352784815015
1.09056203605514	0.277580852781553
1.11219512195122	0.402845699126719
1.13594909862142	0.606767031836390
1.15927889713680	0.924077036845513
1.18133616118770	1.41390526606782
1.20296924708378	2.21814349476156


==> FIGs/results_new/RS/hgo_ut2_martin.dat <==
1	                0
1.01246277205040	0.00516995885930136
1.02395189003436	0.00982586128185542
1.03738831615120	0.0151432423496346
1.04887743413517	0.0195858557094365
1.06250859106529	0.0247382281538265
1.07633447880871	0.0298391048517033
1.08684994272623	0.0336382017871562
1.09911798396334	0.0379865176155532
1.11177548682703	0.0423821072537967
1.12443298969072	0.0466895958986266
1.13611683848797	0.0505909202444797
1.14916380297824	0.0548661766085671
1.16104238258877	0.0586871599506521
1.17350515463918	0.0626259820514613


==> FIGs/results_new/RS/hnors_ut1_martin.dat <==
1	-5.68989300120393e-16
1.01068259195178	0.0160756473783508
1.02136518390356	0.0348640087144999
1.03204777585533	0.0566562977920138
1.04273036780711	0.0818294108406466
1.05341295975889	0.110876037520965
1.06409555171067	0.144442582558713
1.07477814366244	0.183377977709997
1.08546073561422	0.228797795482308
1.09614332756600	0.282169983635548
1.10682591951778	0.345431316074909
1.11750851146955	0.421147755941103
1.12819110342133	0.512738061435401
1.13887369537311	0.624789257248704
1.14955628732489	0.763506838604369
1.16023887927666	0.937364671633550
1.17092147122844	1.15805425144987
1.18160406318022	1.44188815104141
1.19228665513200	1.81190136874796
1.20296924708378	2.30103939440589

==> FIGs/results_new/RS/hnors_ut2_martin.dat <==
1	-6.93889390390723e-16
1.01246277205040	0.00314251564044148
1.02395189003436	0.00597256643609188
1.03738831615120	0.00920469141550445
1.04887743413517	0.0119050962635033
1.06250859106529	0.0150369221508109
1.07633447880871	0.0181374467853933
1.08684994272623	0.0204466956332318
1.09911798396334	0.0230897825266086
1.11177548682703	0.0257616044043188
1.12443298969072	0.0283798748404652
1.13611683848797	0.0307512617526108
1.14916380297824	0.0333499400703058
1.16104238258877	0.0356724923847726
1.17350515463918	0.0380666719892080

==> FIGs/results_new/RS/hsgr_ut1_martin.dat <==
1	0
1.01068259195178	0.0209992576381408
1.02136518390356	0.0432236868758269
1.03204777585533	0.0674603397584610
1.04273036780711	0.0945041057205613
1.05341295975889	0.125189316873967
1.06409555171067	0.160428543276522
1.07477814366244	0.201261444513533
1.08546073561422	0.248917342109244
1.09614332756600	0.304896513805839
1.10682591951778	0.371077288638495
1.11750851146955	0.449859160756868
1.12819110342133	0.544356844010025
1.13887369537311	0.658667256353967
1.14955628732489	0.798242125510893
1.16023887927666	0.970415291451878
1.17092147122844	1.18515917255009
1.18160406318022	1.45618472695532
1.19228665513200	1.80256267914261
1.20296924708378	2.25114615075680

==> FIGs/results_new/RS/hsgr_ut2_martin.dat <==
1	0
1.01246277205040	0.00664620764962306
1.02395189003436	0.0126315733244399
1.03738831615120	0.0194672986542562
1.04887743413517	0.0251784719343127
1.06250859106529	0.0318020714803717
1.07633447880871	0.0383594709978204
1.08684994272623	0.0432433758414035
1.09911798396334	0.0488333255311723
1.11177548682703	0.0544840477657872
1.12443298969072	0.0600215123300219
1.13611683848797	0.0650368349692767
1.14916380297824	0.0705328635305053
1.16104238258877	0.0754449043045936
1.17350515463918	0.0805084319436590

==> FIGs/results_new/RS/martin1.dat <==
1	                0
1.01068259195178	0.0122552831895131
1.02136518390356	0.0213757701407817
1.03204777585533	0.0256016626810687
1.04273036780711	0.0297016492557997
1.05341295975889	0.0409475188384829
1.06409555171067	0.0543139146796235
1.07477814366244	0.0941902164725525
1.08546073561422	0.146171498152142
1.09614332756600	0.213771705238386
1.10682591951778	0.295647610146309
1.11750851146955	0.399123361064244
1.12819110342133	0.524425847130949
1.13887369537311	0.663321038957495
1.14955628732489	0.838273217437049
1.16023887927666	1.02081853697782
1.17092147122844	1.28026648284788
1.18160406318022	1.54081261525436
1.19228665513200	1.84405074926445
1.20296924708378	2.14728888327455


==> FIGs/results_new/RS/martin2.dat <==
1	                0.0022544283413848953
1.012462772050401	0.00450885668276968
1.0239518900343643	0.012399355877616758
1.0373883161512027	0.02254428341384851
1.048877434135166	0.038325281803542555
1.062508591065292	0.06763285024154586
1.0763344788087055	0.09468599033816427
1.0868499427262313	0.13075684380032204
1.0991179839633447	0.1938808373590981
1.111775486827033	0.2660225442834139
1.1244329896907217	0.33929146537842186
1.1361168384879725	0.4384863123993558
1.1491638029782358	0.5410628019323671
1.1610423825887743	0.6402576489533011
1.1735051546391753	0.757487922705314


==> FIGs/results_new/RS/ny_ut1_martin.dat <==
1	                0
1.02163308589608	0.00274225078654064
1.04517497348887	0.0243561090351841
1.06744432661718	0.0793215430037615
1.09056203605514	0.188401948133565
1.11219512195122	0.353423737547381
1.13594909862142	0.623776732210092
1.15927889713680	1.00470098845978
1.18133616118770	1.50124025760739
1.20296924708378	2.15915255000915


==> FIGs/results_new/RS/ny_ut2_martin.dat <==
1	                0
1.01246277205040	0.000362634113473215
1.02395189003436	0.00252675246053539
1.03738831615120	0.00940819051623482
1.04887743413517	0.0206499994037802
1.06250859106529	0.0423214521948913
1.07633447880871	0.0755625283340957
1.08684994272623	0.109704220346884
1.09911798396334	0.160510697556289
1.11177548682703	0.226739483975890
1.12443298969072	0.308574337009417
1.13611683848797	0.399439148500209
1.14916380297824	0.520155425170677
1.16104238258877	0.649624447458007
1.17350515463918	0.807809532580297


==> FIGs/results_new/RS/os_ut1_martin.dat <==
1	                0
1.01068259195178	0.0122552831895131
1.02136518390356	0.0213757701407817
1.03204777585533	0.0256016626810687
1.04273036780711	0.0297016492557997
1.05341295975889	0.0409475188384829
1.06409555171067	0.0543139146796235
1.07477814366244	0.0941902164725525
1.08546073561422	0.146171498152142
1.09614332756600	0.213771705238386
1.10682591951778	0.295647610146309
1.11750851146955	0.399123361064244
1.12819110342133	0.524425847130949
1.13887369537311	0.663321038957495
1.14955628732489	0.838273217437049
1.16023887927666	1.02081853697782
1.17092147122844	1.28026648284788
1.18160406318022	1.54081261525436
1.19228665513200	1.84405074926445
1.20296924708378	2.14728888327455


==> FIGs/results_new/RS/os_ut2_martin.dat <==
1	                0
1.01246277205040	0.0258293698673598
1.02395189003436	0.0495338445757290
1.03738831615120	0.0777059235272237
1.04887743413517	0.102687445432908
1.06250859106529	0.134115723588556
1.07633447880871	0.168951000041164
1.08684994272623	0.198245176249988
1.09911798396334	0.236600428066021
1.11177548682703	0.282578402623702
1.12443298969072	0.337665748816702
1.13611683848797	0.400039534129410
1.14916380297824	0.489124695702877
1.16104238258877	0.597866758525204
1.17350515463918	0.759507132155583

